Model Predictive Control: Systematic Design Tailored to Nonholonomic Systems

Nonholonomic systems are ubiquitous in applications such as transportation and robotics, yet their control remains challenging. In order to achieve asymptotic stability of a desired equilibrium, model predictive control (MPC) schemes without stabilizing terminal conditions have recently been proposed for nonholonomic kinematic systems. However, this approach still required lengthy system-specific calculations. This paper eliminates the need for these auxiliary calculations, as we propose a streamlined systematic design for MPC stage costs tailored to nonholonomic systems, utilizing the concepts of privileged coordinates and nonholonomic weights. Furthermore, the proposed design methodology is extended beyond purely kinematic models to a wider class of systems with non-negligible dynamics, and we highlight the geometric meaning of the resulting MPC stage costs. The systematic procedure is demonstrated using an articulated vehicle as an example.

==> SimArtVeh/Trajectorycosts.txt <==
# git commit hash:    161a600 
time    costs    
#
+0.000000e+00    +6.108731e+09    
+2.500000e-01    +5.857266e+09    
+5.000000e-01    +5.607732e+09    
+7.500000e-01    +5.360686e+09    
+1.000000e+00    +5.116536e+09    
+1.250000e+00    +4.874920e+09    
+1.500000e+00    +4.636602e+09    
+1.750000e+00    +4.400814e+09    
+2.000000e+00    +4.167973e+09    
+2.250000e+00    +3.937874e+09    
+2.500000e+00    +3.708664e+09    
+2.750000e+00    +3.481669e+09    
+3.000000e+00    +3.256983e+09    
+3.250000e+00    +3.034833e+09    
+3.500000e+00    +2.816177e+09    
+3.750000e+00    +2.602156e+09    
+4.000000e+00    +2.393741e+09    
+4.250000e+00    +2.191746e+09    
+4.500000e+00    +1.997055e+09    
+4.750000e+00    +1.810584e+09    
+5.000000e+00    +1.633180e+09    
+5.250000e+00    +1.465783e+09    
+5.500000e+00    +1.309492e+09    
+5.750000e+00    +1.164392e+09    
+6.000000e+00    +1.031560e+09    
+6.250000e+00    +9.109588e+08    
+6.500000e+00    +8.030611e+08    
+6.750000e+00    +7.076311e+08    
+7.000000e+00    +6.240934e+08    
+7.250000e+00    +5.516594e+08    
+7.500000e+00    +4.893826e+08    
+7.750000e+00    +4.362531e+08    
+8.000000e+00    +3.912687e+08    
+8.250000e+00    +3.534749e+08    
+8.500000e+00    +3.219876e+08    
+8.750000e+00    +2.960007e+08    
+9.000000e+00    +2.747852e+08    
+9.250000e+00    +2.576801e+08    
+9.500000e+00    +2.440800e+08    
+9.750000e+00    +2.334390e+08    
+1.000000e+01    +2.252726e+08    
+1.025000e+01    +2.191468e+08    
+1.050000e+01    +2.146777e+08    
+1.075000e+01    +2.115154e+08    
+1.100000e+01    +2.093550e+08    
+1.125000e+01    +2.079218e+08    
+1.150000e+01    +2.069678e+08    
+1.175000e+01    +2.062747e+08    
+1.200000e+01    +2.056565e+08    
+1.225000e+01    +2.049534e+08    
+1.250000e+01    +2.040305e+08    
+1.275000e+01    +2.027794e+08    
+1.300000e+01    +2.011185e+08    
+1.325000e+01    +1.989914e+08    
+1.350000e+01    +1.963658e+08    
+1.375000e+01    +1.932294e+08    
+1.400000e+01    +1.896011e+08    
+1.425000e+01    +1.855003e+08    
+1.450000e+01    +1.690121e+08    
+1.475000e+01    +1.620824e+08    
+1.500000e+01    +1.548579e+08    
+1.525000e+01    +1.473744e+08    
+1.550000e+01    +1.396943e+08    
+1.575000e+01    +1.318994e+08    
+1.600000e+01    +1.240676e+08    
+1.625000e+01    +1.162519e+08    
+1.650000e+01    +1.085529e+08    
+1.675000e+01    +1.010449e+08    
+1.700000e+01    +9.376031e+07    
+1.725000e+01    +8.673160e+07    
+1.750000e+01    +7.999021e+07    
+1.775000e+01    +7.356668e+07    
+1.800000e+01    +6.748540e+07    
+1.825000e+01    +6.177779e+07    
+1.850000e+01    +5.646170e+07    
+1.875000e+01    +5.155362e+07    
+1.900000e+01    +4.704351e+07    
+1.925000e+01    +4.292966e+07    
+1.950000e+01    +3.919351e+07    
+1.975000e+01    +3.581092e+07    
+2.000000e+01    +3.274516e+07    
+2.025000e+01    +2.995490e+07    
+2.050000e+01    +2.739841e+07    
+2.075000e+01    +2.503661e+07    
+2.100000e+01    +2.283680e+07    
+2.125000e+01    +2.077430e+07    
+2.150000e+01    +1.883291e+07    
+2.175000e+01    +1.700509e+07    
+2.200000e+01    +1.528879e+07    
+2.225000e+01    +1.368315e+07    
+2.250000e+01    +1.218668e+07    
+2.275000e+01    +1.079623e+07    
+2.300000e+01    +9.506788e+06    
+2.325000e+01    +8.312224e+06    
+2.350000e+01    +7.206771e+06    
+2.375000e+01    +6.186770e+06    
+2.400000e+01    +5.250938e+06    
+2.425000e+01    +4.399165e+06    
+2.450000e+01    +3.637476e+06    
+2.475000e+01    +2.973281e+06    
+2.500000e+01    +2.412973e+06    
+2.525000e+01    +1.957127e+06    
+2.550000e+01    +1.599380e+06    
+2.575000e+01    +1.327839e+06    
+2.600000e+01    +1.127211e+06    
+2.625000e+01    +9.814381e+05    
+2.650000e+01    +8.758778e+05    
+2.675000e+01    +7.984756e+05    
+2.700000e+01    +7.401718e+05    
+2.725000e+01    +6.946120e+05    
+2.750000e+01    +6.574479e+05    
+2.775000e+01    +6.256555e+05    
+2.800000e+01    +5.970323e+05    
+2.825000e+01    +5.698979e+05    
+2.850000e+01    +5.430423e+05    
+2.875000e+01    +5.157648e+05    
+2.900000e+01    +4.877444e+05    
+2.925000e+01    +4.582976e+05    
+2.950000e+01    +4.279493e+05    
+2.975000e+01    +3.970172e+05    
+3.000000e+01    +3.657975e+05    
+3.025000e+01    +3.345577e+05    
+3.050000e+01    +3.036043e+05    
+3.075000e+01    +2.732370e+05    
+3.100000e+01    +2.437550e+05    
+3.125000e+01    +2.155056e+05    
+3.150000e+01    +1.888274e+05    
+3.175000e+01    +1.640341e+05    
+3.200000e+01    +1.413843e+05    
+3.225000e+01    +1.210641e+05    
+3.250000e+01    +1.031397e+05    
+3.275000e+01    +8.754547e+04    
+3.300000e+01    +7.409899e+04    
+3.325000e+01    +6.254148e+04    
+3.350000e+01    +5.258590e+04    
+3.375000e+01    +4.393567e+04    
+3.400000e+01    +3.640389e+04    
+3.425000e+01    +2.986809e+04    
+3.450000e+01    +2.425865e+04    
+3.475000e+01    +1.952873e+04    
+3.500000e+01    +1.560209e+04    
+3.525000e+01    +1.240786e+04    
+3.550000e+01    +9.858962e+03    
+3.575000e+01    +7.863308e+03    
+3.600000e+01    +6.328025e+03    
+3.625000e+01    +5.164490e+03    
+3.650000e+01    +4.292593e+03    
+3.675000e+01    +3.643439e+03    
+3.700000e+01    +3.160371e+03    
+3.725000e+01    +2.798614e+03    
+3.750000e+01    +2.523974e+03    
+3.775000e+01    +2.311057e+03    
+3.800000e+01    +2.141485e+03    
+3.825000e+01    +2.002416e+03    
+3.850000e+01    +1.864170e+03    
+3.875000e+01    +1.756125e+03    
+3.900000e+01    +1.661236e+03    
+3.925000e+01    +1.576859e+03    
+3.950000e+01    +1.500921e+03    
+3.975000e+01    +1.431700e+03    
+4.000000e+01    +1.367728e+03    
+4.025000e+01    +1.307787e+03    
+4.050000e+01    +1.250906e+03    
+4.075000e+01    +1.196236e+03    
+4.100000e+01    +1.142918e+03    
+4.125000e+01    +1.090117e+03    
+4.150000e+01    +1.037143e+03    
+4.175000e+01    +9.834811e+02    
+4.200000e+01    +9.288043e+02    
+4.225000e+01    +8.729778e+02    
+4.250000e+01    +8.160643e+02    
+4.275000e+01    +7.582875e+02    
+4.300000e+01    +7.000352e+02    
+4.325000e+01    +6.418224e+02    
+4.350000e+01    +5.842455e+02    
+4.375000e+01    +5.279228e+02    
+4.400000e+01    +4.734822e+02    
+4.425000e+01    +4.214857e+02    
+4.450000e+01    +3.724186e+02    
+4.475000e+01    +3.266500e+02    
+4.500000e+01    +2.844712e+02    
+4.525000e+01    +2.460212e+02    
+4.550000e+01    +2.113454e+02    
+4.575000e+01    +1.804077e+02    
+4.600000e+01    +1.530737e+02    
+4.625000e+01    +1.291408e+02    
+4.650000e+01    +1.083777e+02    
+4.675000e+01    +9.054474e+01    
+4.700000e+01    +7.538465e+01    
+4.725000e+01    +6.261919e+01    
+4.750000e+01    +5.195379e+01    
+4.775000e+01    +4.308664e+01    
+4.800000e+01    +3.572153e+01    
+4.825000e+01    +2.958355e+01    
+4.850000e+01    +2.443545e+01    
+4.875000e+01    +2.008993e+01    
+4.900000e+01    +1.640667e+01    
+4.925000e+01    +1.328310e+01    
+4.950000e+01    +1.066063e+01    
+4.975000e+01    +8.493508e+00    
+5.000000e+01    +6.739257e+00    
+5.025000e+01    +5.351870e+00    
+5.050000e+01    +4.280423e+00    
+5.075000e+01    +3.471330e+00    
+5.100000e+01    +2.872357e+00    
+5.125000e+01    +2.432294e+00    
+5.150000e+01    +2.112598e+00    
+5.175000e+01    +1.879077e+00    
+5.200000e+01    +1.705546e+00    
+5.225000e+01    +1.572894e+00    
+5.250000e+01    +1.467609e+00    
+5.275000e+01    +1.380523e+00    
+5.300000e+01    +1.305379e+00    
+5.325000e+01    +1.238191e+00    
+5.350000e+01    +1.177126e+00    
+5.375000e+01    +1.121038e+00    
+5.400000e+01    +1.069118e+00    
+5.425000e+01    +1.020748e+00    
+5.450000e+01    +9.753650e-01    
+5.475000e+01    +9.324707e-01    
+5.500000e+01    +8.915479e-01    
+5.525000e+01    +8.520197e-01    
+5.550000e+01    +8.132987e-01    
+5.575000e+01    +7.747769e-01    
+5.600000e+01    +7.358501e-01    
+5.625000e+01    +6.962388e-01    
+5.650000e+01    +6.557826e-01    
+5.675000e+01    +6.144627e-01    
+5.700000e+01    +5.723821e-01    
+5.725000e+01    +5.297607e-01    
+5.750000e+01    +4.869225e-01    
+5.775000e+01    +4.442649e-01    
+5.800000e+01    +4.022303e-01    
+5.825000e+01    +3.612702e-01    
+5.850000e+01    +3.218100e-01    
+5.875000e+01    +2.841957e-01    
+5.900000e+01    +2.487760e-01    
+5.925000e+01    +2.158541e-01    
+5.950000e+01    +1.856320e-01    
+5.975000e+01    +1.582344e-01    
+6.000000e+01    +1.337111e-01    
+6.025000e+01    +1.120252e-01    
+6.050000e+01    +9.307316e-02    
+6.075000e+01    +7.671529e-02    
+6.100000e+01    +6.277562e-02    
+6.125000e+01    +5.105136e-02    
+6.150000e+01    +4.132711e-02    
+6.175000e+01    +3.337085e-02    
+6.200000e+01    +2.693176e-02    
+6.225000e+01    +2.175497e-02    
+6.250000e+01    +1.759865e-02    
+6.275000e+01    +1.424866e-02    
+6.300000e+01    +1.152555e-02    
+6.325000e+01    +9.301081e-03    
+6.350000e+01    +7.469531e-03    
+6.375000e+01    +5.964108e-03    
+6.400000e+01    +4.738114e-03    
+6.425000e+01    +3.754750e-03    
+6.450000e+01    +2.980787e-03    
+6.475000e+01    +2.383997e-03    
+6.500000e+01    +1.932954e-03    
+6.525000e+01    +1.597989e-03    
+6.550000e+01    +1.352418e-03    
+6.575000e+01    +1.173426e-03    
+6.600000e+01    +1.041220e-03    
+6.625000e+01    +9.426893e-04    
+6.650000e+01    +8.669674e-04    
+6.675000e+01    +8.065471e-04    
+6.700000e+01    +7.563375e-04    
+6.725000e+01    +7.129991e-04    
+6.750000e+01    +6.743712e-04    
+6.775000e+01    +6.393830e-04    
+6.800000e+01    +6.073827e-04    
+6.825000e+01    +5.779236e-04    
+6.850000e+01    +5.506553e-04    
+6.875000e+01    +5.252696e-04    
+6.900000e+01    +5.014801e-04    
+6.925000e+01    +4.790099e-04    
+6.950000e+01    +4.575708e-04    
+6.975000e+01    +4.368563e-04    
+7.000000e+01    +4.165611e-04    
+7.025000e+01    +3.963769e-04    
+7.050000e+01    +3.760796e-04    
+7.075000e+01    +3.555031e-04    
+7.100000e+01    +3.345387e-04    
+7.125000e+01    +3.131478e-04    
+7.150000e+01    +2.913627e-04    
+7.175000e+01    +2.692791e-04    
+7.200000e+01    +2.470497e-04    
+7.225000e+01    +2.248724e-04    
+7.250000e+01    +2.029740e-04    
+7.275000e+01    +1.815962e-04    
+7.300000e+01    +1.609755e-04    
+7.325000e+01    +1.413227e-04    
+7.350000e+01    +1.228331e-04    
+7.375000e+01    +1.056716e-04    
+7.400000e+01    +8.995484e-05    
+7.425000e+01    +7.575655e-05    
+7.450000e+01    +6.310724e-05    
+7.475000e+01    +5.199100e-05    
+7.500000e+01    +4.235443e-05    
+7.525000e+01    +3.411923e-05    
+7.550000e+01    +2.718346e-05    
+7.575000e+01    +2.142960e-05    
+7.600000e+01    +1.673215e-05    
+7.625000e+01    +1.295977e-05    
+7.650000e+01    +9.977013e-06    
+7.675000e+01    +7.650717e-06    
+7.700000e+01    +5.855751e-06    
+7.725000e+01    +4.480394e-06    
+7.750000e+01    +3.429086e-06    
+7.775000e+01    +2.626010e-06    
+7.800000e+01    +2.009309e-06    
+7.825000e+01    +1.535401e-06    
+7.850000e+01    +1.173291e-06    
+7.875000e+01    +8.998699e-07    
+7.900000e+01    +6.968392e-07    
+7.925000e+01    +5.489816e-07    
+7.950000e+01    +4.434199e-07    
+7.975000e+01    +3.693219e-07    
+8.000000e+01    +3.178341e-07    
+8.025000e+01    +2.819787e-07    
+8.050000e+01    +2.564361e-07    
+8.075000e+01    +2.375438e-07    
+8.100000e+01    +2.227764e-07    
+8.125000e+01    +2.105130e-07    
+8.150000e+01    +1.997565e-07    
+8.175000e+01    +1.899624e-07    
+8.200000e+01    +1.807550e-07    
+8.225000e+01    +1.720468e-07    
+8.250000e+01    +1.637989e-07    
+8.275000e+01    +1.560024e-07    
+8.300000e+01    +1.486613e-07    
+8.325000e+01    +1.417455e-07    
+8.350000e+01    +1.352501e-07    
+8.375000e+01    +1.291318e-07    
+8.400000e+01    +1.233438e-07    
+8.425000e+01    +1.178371e-07    
+8.450000e+01    +1.125413e-07    
+8.475000e+01    +1.073876e-07    
+8.500000e+01    +1.023040e-07    
+8.525000e+01    +9.722332e-08    
+8.550000e+01    +9.209017e-08    
+8.575000e+01    +8.687060e-08    
+8.600000e+01    +8.154708e-08    
+8.625000e+01    +7.611744e-08    
+8.650000e+01    +7.059374e-08    
+8.675000e+01    +6.500332e-08    
+8.700000e+01    +5.939011e-08    
+8.725000e+01    +5.380953e-08    
+8.750000e+01    +4.831381e-08    
+8.775000e+01    +4.295836e-08    
+8.800000e+01    +3.781825e-08    
+8.825000e+01    +3.294271e-08    
+8.850000e+01    +2.837480e-08    
+8.875000e+01    +2.416333e-08    
+8.900000e+01    +2.032493e-08    
+8.925000e+01    +1.688457e-08    
+8.950000e+01    +1.384997e-08    
+8.975000e+01    +1.120829e-08    
+9.000000e+01    +8.943276e-09    
+9.025000e+01    +7.038131e-09    
+9.050000e+01    +5.455455e-09    
+9.075000e+01    +4.162368e-09    
+9.100000e+01    +3.128883e-09    
+9.125000e+01    +2.318654e-09    
+9.150000e+01    +1.696089e-09    
+9.175000e+01    +1.228019e-09    
+9.200000e+01    +8.862397e-10    
+9.225000e+01    +6.321881e-10    
+9.250000e+01    +4.497840e-10    
+9.275000e+01    +3.219224e-10    
+9.300000e+01    +2.315065e-10    
+9.325000e+01    +1.679556e-10    
+9.350000e+01    +1.237331e-10    
+9.375000e+01    +9.340279e-11    
+9.400000e+01    +7.301839e-11    
+9.425000e+01    +5.949246e-11    
+9.450000e+01    +5.080285e-11    
+9.475000e+01    +4.509349e-11    
+9.500000e+01    +4.429493e-11    
+9.525000e+01    +3.872593e-11    
+9.550000e+01    +3.673292e-11    
+9.575000e+01    +3.534634e-11    
+9.600000e+01    +3.610260e-11    
+9.625000e+01    +3.243563e-11    
+9.650000e+01    +3.111115e-11    
+9.675000e+01    +2.933272e-11    
+9.700000e+01    +2.798433e-11    
+9.725000e+01    +2.668015e-11    
+9.750000e+01    +2.544761e-11    
+9.775000e+01    +2.432171e-11    
+9.800000e+01    +2.311997e-11    
+9.825000e+01    +2.205247e-11    
+9.850000e+01    +2.105818e-11    
+9.875000e+01    +2.006885e-11    
+9.900000e+01    +1.918710e-11    
+9.925000e+01    +1.829198e-11    
+9.950000e+01    +1.747129e-11    
+9.975000e+01    +1.668230e-11    


==> SimArtVeh/Trajectorycosts_quad.txt <==
# git commit hash:    392c4df 
time    costs    
#
+0.000000e+00    +1.250341e+09    
+2.500000e-01    +1.197248e+09    
+5.000000e-01    +1.144238e+09    
+7.500000e-01    +1.091322e+09    
+1.000000e+00    +1.038455e+09    
+1.250000e+00    +9.855621e+08    
+1.500000e+00    +9.325381e+08    
+1.750000e+00    +8.791708e+08    
+2.000000e+00    +8.258095e+08    
+2.250000e+00    +7.710983e+08    
+2.500000e+00    +7.154004e+08    
+2.750000e+00    +6.590946e+08    
+3.000000e+00    +6.025625e+08    
+3.250000e+00    +5.462645e+08    
+3.500000e+00    +4.908169e+08    
+3.750000e+00    +4.369226e+08    
+4.000000e+00    +3.853720e+08    
+4.250000e+00    +3.369690e+08    
+4.500000e+00    +2.923572e+08    
+4.750000e+00    +2.520848e+08    
+5.000000e+00    +2.168214e+08    
+5.250000e+00    +1.867078e+08    
+5.500000e+00    +1.615740e+08    
+5.750000e+00    +1.408514e+08    
+6.000000e+00    +1.238445e+08    
+6.250000e+00    +1.099203e+08    
+6.500000e+00    +9.852331e+07    
+6.750000e+00    +8.918103e+07    
+7.000000e+00    +8.149960e+07    
+7.250000e+00    +7.515614e+07    
+7.500000e+00    +6.988967e+07    
+7.750000e+00    +6.549193e+07    
+8.000000e+00    +6.179835e+07    
+8.250000e+00    +5.867903e+07    
+8.500000e+00    +5.603000e+07    
+8.750000e+00    +5.376615e+07    
+9.000000e+00    +5.181696e+07    
+9.250000e+00    +5.012419e+07    
+9.500000e+00    +4.864027e+07    
+9.750000e+00    +4.732677e+07    
+1.000000e+01    +4.615309e+07    
+1.025000e+01    +4.509490e+07    
+1.050000e+01    +4.413217e+07    
+1.075000e+01    +4.324703e+07    
+1.100000e+01    +4.242290e+07    
+1.125000e+01    +4.164453e+07    
+1.150000e+01    +4.090019e+07    
+1.175000e+01    +4.017801e+07    
+1.200000e+01    +3.947162e+07    
+1.225000e+01    +3.877248e+07    
+1.250000e+01    +3.807741e+07    
+1.275000e+01    +3.738445e+07    
+1.300000e+01    +3.669127e+07    
+1.325000e+01    +3.599616e+07    
+1.350000e+01    +3.530045e+07    
+1.375000e+01    +3.460650e+07    
+1.400000e+01    +3.391654e+07    
+1.425000e+01    +3.323317e+07    
+1.450000e+01    +3.255932e+07    
+1.475000e+01    +3.189821e+07    
+1.500000e+01    +3.125318e+07    
+1.525000e+01    +3.062763e+07    
+1.550000e+01    +3.002490e+07    
+1.575000e+01    +2.944814e+07    
+1.600000e+01    +2.890028e+07    
+1.625000e+01    +2.838384e+07    
+1.650000e+01    +2.790093e+07    
+1.675000e+01    +2.745319e+07    
+1.700000e+01    +2.704182e+07    
+1.725000e+01    +2.666753e+07    
+1.750000e+01    +2.633055e+07    
+1.775000e+01    +2.603063e+07    
+1.800000e+01    +2.576718e+07    
+1.825000e+01    +2.553928e+07    
+1.850000e+01    +2.534462e+07    
+1.875000e+01    +2.518065e+07    
+1.900000e+01    +2.504391e+07    
+1.925000e+01    +2.493102e+07    
+1.950000e+01    +2.483875e+07    
+1.975000e+01    +2.476409e+07    
+2.000000e+01    +2.470429e+07    
+2.025000e+01    +2.465687e+07    
+2.050000e+01    +2.461962e+07    
+2.075000e+01    +2.459060e+07    
+2.100000e+01    +2.456813e+07    
+2.125000e+01    +2.455074e+07    
+2.150000e+01    +2.453724e+07    
+2.175000e+01    +2.452661e+07    
+2.200000e+01    +2.451802e+07    
+2.225000e+01    +2.451084e+07    
+2.250000e+01    +2.450456e+07    
+2.275000e+01    +2.449883e+07    
+2.300000e+01    +2.449341e+07    
+2.325000e+01    +2.448813e+07    
+2.350000e+01    +2.448292e+07    
+2.375000e+01    +2.447777e+07    
+2.400000e+01    +2.447271e+07    
+2.425000e+01    +2.446777e+07    
+2.450000e+01    +2.446303e+07    
+2.475000e+01    +2.445856e+07    
+2.500000e+01    +2.445447e+07    
+2.525000e+01    +2.445084e+07    
+2.550000e+01    +2.444780e+07    
+2.575000e+01    +2.444544e+07    
+2.600000e+01    +2.444375e+07    
+2.625000e+01    +2.444258e+07    
+2.650000e+01    +2.444178e+07    
+2.675000e+01    +2.444122e+07    
+2.700000e+01    +2.444081e+07    
+2.725000e+01    +2.444047e+07    
+2.750000e+01    +2.444015e+07    
+2.775000e+01    +2.443982e+07    
+2.800000e+01    +2.443947e+07    
+2.825000e+01    +2.443908e+07    
+2.850000e+01    +2.443867e+07    
+2.875000e+01    +2.443827e+07    
+2.900000e+01    +2.443794e+07    
+2.925000e+01    +2.443770e+07    
+2.950000e+01    +2.443753e+07    
+2.975000e+01    +2.443740e+07    
+3.000000e+01    +2.443729e+07    
+3.025000e+01    +2.443716e+07    
+3.050000e+01    +2.443701e+07    
+3.075000e+01    +2.443683e+07    
+3.100000e+01    +2.443664e+07    
+3.125000e+01    +2.443645e+07    
+3.150000e+01    +2.443629e+07    
+3.175000e+01    +2.443617e+07    
+3.200000e+01    +2.443608e+07    
+3.225000e+01    +2.443599e+07    
+3.250000e+01    +2.443588e+07    
+3.275000e+01    +2.443575e+07    
+3.300000e+01    +2.443559e+07    
+3.325000e+01    +2.443542e+07    
+3.350000e+01    +2.443526e+07    
+3.375000e+01    +2.443515e+07    
+3.400000e+01    +2.443506e+07    
+3.425000e+01    +2.443498e+07    
+3.450000e+01    +2.443489e+07    
+3.475000e+01    +2.443478e+07    
+3.500000e+01    +2.443464e+07    
+3.525000e+01    +2.443448e+07    
+3.550000e+01    +2.443433e+07    
+3.575000e+01    +2.443422e+07    
+3.600000e+01    +2.443414e+07    
+3.625000e+01    +2.443406e+07    
+3.650000e+01    +2.443398e+07    
+3.675000e+01    +2.443387e+07    
+3.700000e+01    +2.443374e+07    
+3.725000e+01    +2.443359e+07    
+3.750000e+01    +2.443345e+07    
+3.775000e+01    +2.443333e+07    
+3.800000e+01    +2.443324e+07    
+3.825000e+01    +2.443316e+07    
+3.850000e+01    +2.443308e+07    
+3.875000e+01    +2.443298e+07    
+3.900000e+01    +2.443286e+07    
+3.925000e+01    +2.443271e+07    
+3.950000e+01    +2.443256e+07    
+3.975000e+01    +2.443242e+07    
+4.000000e+01    +2.443233e+07    
+4.025000e+01    +2.443224e+07    
+4.050000e+01    +2.443216e+07    
+4.075000e+01    +2.443207e+07    
+4.100000e+01    +2.443195e+07    
+4.125000e+01    +2.443180e+07    
+4.150000e+01    +2.443164e+07    
+4.175000e+01    +2.443149e+07    
+4.200000e+01    +2.443139e+07    
+4.225000e+01    +2.443130e+07    
+4.250000e+01    +2.443123e+07    
+4.275000e+01    +2.443114e+07    
+4.300000e+01    +2.443102e+07    
+4.325000e+01    +2.443088e+07    
+4.350000e+01    +2.443072e+07    
+4.375000e+01    +2.443058e+07    
+4.400000e+01    +2.443047e+07    
+4.425000e+01    +2.443039e+07    
+4.450000e+01    +2.443032e+07    
+4.475000e+01    +2.443023e+07    
+4.500000e+01    +2.443013e+07    
+4.525000e+01    +2.442999e+07    
+4.550000e+01    +2.442984e+07    
+4.575000e+01    +2.442970e+07    
+4.600000e+01    +2.442959e+07    
+4.625000e+01    +2.442951e+07    
+4.650000e+01    +2.442943e+07    
+4.675000e+01    +2.442935e+07    
+4.700000e+01    +2.442924e+07    
+4.725000e+01    +2.442911e+07    
+4.750000e+01    +2.442896e+07    
+4.775000e+01    +2.442882e+07    
+4.800000e+01    +2.442870e+07    
+4.825000e+01    +2.442862e+07    
+4.850000e+01    +2.442855e+07    
+4.875000e+01    +2.442847e+07    
+4.900000e+01    +2.442837e+07    
+4.925000e+01    +2.442824e+07    
+4.950000e+01    +2.442809e+07    
+4.975000e+01    +2.442795e+07    
+5.000000e+01    +2.442783e+07    
+5.025000e+01    +2.442774e+07    
+5.050000e+01    +2.442767e+07    
+5.075000e+01    +2.442759e+07    
+5.100000e+01    +2.442749e+07    
+5.125000e+01    +2.442737e+07    
+5.150000e+01    +2.442722e+07    
+5.175000e+01    +2.442707e+07    
+5.200000e+01    +2.442694e+07    
+5.225000e+01    +2.442684e+07    
+5.250000e+01    +2.442676e+07    
+5.275000e+01    +2.442668e+07    
+5.300000e+01    +2.442659e+07    
+5.325000e+01    +2.442647e+07    
+5.350000e+01    +2.442632e+07    
+5.375000e+01    +2.442617e+07    
+5.400000e+01    +2.442603e+07    
+5.425000e+01    +2.442592e+07    
+5.450000e+01    +2.442584e+07    
+5.475000e+01    +2.442577e+07    
+5.500000e+01    +2.442568e+07    
+5.525000e+01    +2.442557e+07    
+5.550000e+01    +2.442543e+07    
+5.575000e+01    +2.442527e+07    
+5.600000e+01    +2.442513e+07    
+5.625000e+01    +2.442503e+07    
+5.650000e+01    +2.442495e+07    
+5.675000e+01    +2.442488e+07    
+5.700000e+01    +2.442479e+07    
+5.725000e+01    +2.442469e+07    
+5.750000e+01    +2.442455e+07    
+5.775000e+01    +2.442440e+07    
+5.800000e+01    +2.442427e+07    
+5.825000e+01    +2.442416e+07    
+5.850000e+01    +2.442408e+07    
+5.875000e+01    +2.442400e+07    
+5.900000e+01    +2.442392e+07    
+5.925000e+01    +2.442382e+07    
+5.950000e+01    +2.442368e+07    
+5.975000e+01    +2.442354e+07    
+6.000000e+01    +2.442340e+07    
+6.025000e+01    +2.442329e+07    
+6.050000e+01    +2.442321e+07    
+6.075000e+01    +2.442313e+07    
+6.100000e+01    +2.442305e+07    
+6.125000e+01    +2.442295e+07    
+6.150000e+01    +2.442282e+07    
+6.175000e+01    +2.442268e+07    
+6.200000e+01    +2.442254e+07    
+6.225000e+01    +2.442243e+07    
+6.250000e+01    +2.442234e+07    
+6.275000e+01    +2.442227e+07    
+6.300000e+01    +2.442219e+07    
+6.325000e+01    +2.442209e+07    
+6.350000e+01    +2.442196e+07    
+6.375000e+01    +2.442182e+07    
+6.400000e+01    +2.442168e+07    
+6.425000e+01    +2.442156e+07    
+6.450000e+01    +2.442148e+07    
+6.475000e+01    +2.442140e+07    
+6.500000e+01    +2.442133e+07    
+6.525000e+01    +2.442124e+07    
+6.550000e+01    +2.442112e+07    
+6.575000e+01    +2.442097e+07    
+6.600000e+01    +2.442083e+07    
+6.625000e+01    +2.442070e+07    
+6.650000e+01    +2.442061e+07    
+6.675000e+01    +2.442053e+07    
+6.700000e+01    +2.442045e+07    
+6.725000e+01    +2.442036e+07    
+6.750000e+01    +2.442024e+07    
+6.775000e+01    +2.442009e+07    
+6.800000e+01    +2.441994e+07    
+6.825000e+01    +2.441980e+07    
+6.850000e+01    +2.441970e+07    
+6.875000e+01    +2.441962e+07    
+6.900000e+01    +2.441955e+07    
+6.925000e+01    +2.441946e+07    
+6.950000e+01    +2.441935e+07    
+6.975000e+01    +2.441921e+07    
+7.000000e+01    +2.441906e+07    
+7.025000e+01    +2.441893e+07    
+7.050000e+01    +2.441883e+07    
+7.075000e+01    +2.441875e+07    
+7.100000e+01    +2.441867e+07    
+7.125000e+01    +2.441859e+07    
+7.150000e+01    +2.441848e+07    
+7.175000e+01    +2.441835e+07    
+7.200000e+01    +2.441820e+07    
+7.225000e+01    +2.441807e+07    
+7.250000e+01    +2.441796e+07    
+7.275000e+01    +2.441788e+07    
+7.300000e+01    +2.441781e+07    
+7.325000e+01    +2.441773e+07    
+7.350000e+01    +2.441763e+07    
+7.375000e+01    +2.441750e+07    
+7.400000e+01    +2.441735e+07    
+7.425000e+01    +2.441722e+07    
+7.450000e+01    +2.441711e+07    
+7.475000e+01    +2.441703e+07    
+7.500000e+01    +2.441696e+07    
+7.525000e+01    +2.441688e+07    
+7.550000e+01    +2.441678e+07    
+7.575000e+01    +2.441665e+07    
+7.600000e+01    +2.441650e+07    
+7.625000e+01    +2.441637e+07    
+7.650000e+01    +2.441626e+07    
+7.675000e+01    +2.441618e+07    
+7.700000e+01    +2.441611e+07    
+7.725000e+01    +2.441603e+07    
+7.750000e+01    +2.441593e+07    
+7.775000e+01    +2.441581e+07    
+7.800000e+01    +2.441566e+07    
+7.825000e+01    +2.441553e+07    
+7.850000e+01    +2.441542e+07    
+7.875000e+01    +2.441534e+07    
+7.900000e+01    +2.441527e+07    
+7.925000e+01    +2.441519e+07    
+7.950000e+01    +2.441509e+07    
+7.975000e+01    +2.441496e+07    
+8.000000e+01    +2.441482e+07    
+8.025000e+01    +2.441468e+07    
+8.050000e+01    +2.441457e+07    
+8.075000e+01    +2.441449e+07    
+8.100000e+01    +2.441442e+07    
+8.125000e+01    +2.441435e+07    
+8.150000e+01    +2.441425e+07    
+8.175000e+01    +2.441413e+07    
+8.200000e+01    +2.441398e+07    
+8.225000e+01    +2.441385e+07    
+8.250000e+01    +2.441374e+07    
+8.275000e+01    +2.441365e+07    
+8.300000e+01    +2.441358e+07    
+8.325000e+01    +2.441351e+07    
+8.350000e+01    +2.441341e+07    
+8.375000e+01    +2.441329e+07    
+8.400000e+01    +2.441315e+07    
+8.425000e+01    +2.441301e+07    
+8.450000e+01    +2.441289e+07    
+8.475000e+01    +2.441281e+07    
+8.500000e+01    +2.441274e+07    
+8.525000e+01    +2.441267e+07    
+8.550000e+01    +2.441258e+07    
+8.575000e+01    +2.441246e+07    
+8.600000e+01    +2.441232e+07    
+8.625000e+01    +2.441218e+07    
+8.650000e+01    +2.441206e+07    
+8.675000e+01    +2.441197e+07    
+8.700000e+01    +2.441190e+07    
+8.725000e+01    +2.441182e+07    
+8.750000e+01    +2.441173e+07    
+8.775000e+01    +2.441162e+07    
+8.800000e+01    +2.441148e+07    
+8.825000e+01    +2.441133e+07    
+8.850000e+01    +2.441120e+07    
+8.875000e+01    +2.441111e+07    
+8.900000e+01    +2.441103e+07    
+8.925000e+01    +2.441096e+07    
+8.950000e+01    +2.441087e+07    
+8.975000e+01    +2.441076e+07    
+9.000000e+01    +2.441063e+07    
+9.025000e+01    +2.441048e+07    
+9.050000e+01    +2.441035e+07    
+9.075000e+01    +2.441025e+07    
+9.100000e+01    +2.441017e+07    
+9.125000e+01    +2.441010e+07    
+9.150000e+01    +2.441002e+07    
+9.175000e+01    +2.440991e+07    
+9.200000e+01    +2.440978e+07    
+9.225000e+01    +2.440963e+07    
+9.250000e+01    +2.440950e+07    
+9.275000e+01    +2.440941e+07    
+9.300000e+01    +2.440933e+07    
+9.325000e+01    +2.440926e+07    
+9.350000e+01    +2.440918e+07    
+9.375000e+01    +2.440908e+07    
+9.400000e+01    +2.440895e+07    
+9.425000e+01    +2.440881e+07    
+9.450000e+01    +2.440868e+07    
+9.475000e+01    +2.440858e+07    
+9.500000e+01    +2.440850e+07    
+9.525000e+01    +2.440843e+07    
+9.550000e+01    +2.440835e+07    
+9.575000e+01    +2.440825e+07    
+9.600000e+01    +2.440812e+07    
+9.625000e+01    +2.440798e+07    
+9.650000e+01    +2.440785e+07    
+9.675000e+01    +2.440775e+07    
+9.700000e+01    +2.440767e+07    
+9.725000e+01    +2.440761e+07    
+9.750000e+01    +2.440753e+07    
+9.775000e+01    +2.440743e+07    
+9.800000e+01    +2.440730e+07    
+9.825000e+01    +2.440716e+07    
+9.850000e+01    +2.440703e+07    
+9.875000e+01    +2.440693e+07    
+9.900000e+01    +2.440685e+07    
+9.925000e+01    +2.440678e+07    
+9.950000e+01    +2.440671e+07    
+9.975000e+01    +2.440660e+07    


==> SimArtVeh/Trajectoryu.txt <==
# git commit hash:    161a600 
time    tau_l    tau_gama    
#
+0.000000e+00    +2.000000e+00    +2.000000e+00    
+2.500000e-01    +2.000000e+00    +2.000000e+00    
+5.000000e-01    +2.000000e+00    +2.000000e+00    
+7.500000e-01    +2.000000e+00    +2.000000e+00    
+1.000000e+00    +2.000000e+00    +2.000000e+00    
+1.250000e+00    +2.000000e+00    +2.000000e+00    
+1.500000e+00    +2.000000e+00    +2.000000e+00    
+1.750000e+00    +2.000000e+00    +2.000000e+00    
+2.000000e+00    +2.000000e+00    -1.118596e+00    
+2.250000e+00    +2.000000e+00    -2.000000e+00    
+2.500000e+00    +2.000000e+00    -2.000000e+00    
+2.750000e+00    +2.000000e+00    -2.000000e+00    
+3.000000e+00    +2.000000e+00    -2.000000e+00    
+3.250000e+00    +2.000000e+00    -2.000000e+00    
+3.500000e+00    +2.000000e+00    -2.000000e+00    
+3.750000e+00    +2.000000e+00    -2.000000e+00    
+4.000000e+00    +2.000000e+00    -2.000000e+00    
+4.250000e+00    +2.000000e+00    -2.000000e+00    
+4.500000e+00    +2.000000e+00    -2.000000e+00    
+4.750000e+00    +2.000000e+00    -2.000000e+00    
+5.000000e+00    +2.000000e+00    -1.907950e+00    
+5.250000e+00    +2.000000e+00    +2.582732e-01    
+5.500000e+00    +1.895987e+00    +1.805525e+00    
+5.750000e+00    -1.650285e+00    +1.960059e+00    
+6.000000e+00    -2.000000e+00    +2.000000e+00    
+6.250000e+00    -2.000000e+00    +1.968692e+00    
+6.500000e+00    -2.000000e+00    +1.857817e+00    
+6.750000e+00    -2.000000e+00    +1.700501e+00    
+7.000000e+00    -2.000000e+00    +1.501752e+00    
+7.250000e+00    -2.000000e+00    +1.264413e+00    
+7.500000e+00    -2.000000e+00    +9.962424e-01    
+7.750000e+00    -2.000000e+00    +7.407779e-01    
+8.000000e+00    -2.000000e+00    +6.241958e-01    
+8.250000e+00    -2.000000e+00    +6.029733e-01    
+8.500000e+00    -2.000000e+00    +5.908116e-01    
+8.750000e+00    -2.000000e+00    +5.834419e-01    
+9.000000e+00    -2.000000e+00    +5.837554e-01    
+9.250000e+00    -2.000000e+00    +5.952166e-01    
+9.500000e+00    -2.000000e+00    +6.160428e-01    
+9.750000e+00    -2.000000e+00    +6.441393e-01    
+1.000000e+01    -2.000000e+00    +6.838756e-01    
+1.025000e+01    -2.000000e+00    +7.267034e-01    
+1.050000e+01    -2.000000e+00    +7.861984e-01    
+1.075000e+01    -2.000000e+00    +8.557260e-01    
+1.100000e+01    -2.000000e+00    +9.351058e-01    
+1.125000e+01    -2.000000e+00    +1.026500e+00    
+1.150000e+01    -2.000000e+00    +1.125012e+00    
+1.175000e+01    -2.000000e+00    +1.220931e+00    
+1.200000e+01    -2.000000e+00    +1.311127e+00    
+1.225000e+01    -2.000000e+00    +1.396361e+00    
+1.250000e+01    -2.000000e+00    +1.475703e+00    
+1.275000e+01    -2.000000e+00    +1.549004e+00    
+1.300000e+01    -2.000000e+00    +1.617081e+00    
+1.325000e+01    -2.000000e+00    +1.678553e+00    
+1.350000e+01    -2.000000e+00    +1.732398e+00    
+1.375000e+01    -2.000000e+00    +1.779388e+00    
+1.400000e+01    -2.000000e+00    +1.819117e+00    
+1.425000e+01    -2.000000e+00    +1.870060e+00    
+1.450000e+01    -1.702089e+00    +2.000000e+00    
+1.475000e+01    -1.617597e+00    +2.000000e+00    
+1.500000e+01    -1.546991e+00    +2.000000e+00    
+1.525000e+01    -1.503148e+00    +2.000000e+00    
+1.550000e+01    -1.493381e+00    +2.000000e+00    
+1.575000e+01    -1.514113e+00    +2.000000e+00    
+1.600000e+01    -1.550496e+00    +2.000000e+00    
+1.625000e+01    -1.590978e+00    +1.964663e+00    
+1.650000e+01    -1.630097e+00    +1.902879e+00    
+1.675000e+01    -1.665476e+00    +1.835423e+00    
+1.700000e+01    -1.695564e+00    +1.761478e+00    
+1.725000e+01    -1.718806e+00    +1.677358e+00    
+1.750000e+01    -1.735938e+00    +1.581227e+00    
+1.775000e+01    -1.745767e+00    +1.466860e+00    
+1.800000e+01    -1.747013e+00    +1.323541e+00    
+1.825000e+01    -1.739574e+00    +1.123609e+00    
+1.850000e+01    -1.725279e+00    -3.590991e-01    
+1.875000e+01    -1.700204e+00    -1.075134e+00    
+1.900000e+01    -1.669069e+00    -1.220529e+00    
+1.925000e+01    -1.634934e+00    -1.310160e+00    
+1.950000e+01    -1.593399e+00    -1.362938e+00    
+1.975000e+01    -1.547562e+00    -1.395851e+00    
+2.000000e+01    -1.498932e+00    -1.415006e+00    
+2.025000e+01    -1.448706e+00    -1.423808e+00    
+2.050000e+01    -1.398424e+00    -1.424986e+00    
+2.075000e+01    -1.348733e+00    -1.418765e+00    
+2.100000e+01    -1.299882e+00    -1.404806e+00    
+2.125000e+01    -1.252328e+00    -1.383444e+00    
+2.150000e+01    -1.206822e+00    -1.355944e+00    
+2.175000e+01    -1.163778e+00    -1.322735e+00    
+2.200000e+01    -1.123214e+00    -1.284171e+00    
+2.225000e+01    -1.084171e+00    -1.240476e+00    
+2.250000e+01    -1.044490e+00    -1.191785e+00    
+2.275000e+01    -1.000495e+00    -1.138258e+00    
+2.300000e+01    -9.461592e-01    -1.080121e+00    
+2.325000e+01    -8.699416e-01    -1.017602e+00    
+2.350000e+01    -7.367622e-01    -9.505886e-01    
+2.375000e+01    +6.072547e-01    -8.770257e-01    
+2.400000e+01    +8.280721e-01    -7.869610e-01    
+2.425000e+01    +9.304206e-01    -6.407628e-01    
+2.450000e+01    +9.990044e-01    +5.976969e-01    
+2.475000e+01    +1.048652e+00    +7.571197e-01    
+2.500000e+01    +1.084486e+00    +8.267633e-01    
+2.525000e+01    +1.109251e+00    +8.640602e-01    
+2.550000e+01    +1.125067e+00    +8.838634e-01    
+2.575000e+01    +1.133167e+00    +8.925636e-01    
+2.600000e+01    +1.134553e+00    +8.932703e-01    
+2.625000e+01    +1.130313e+00    +8.881492e-01    
+2.650000e+01    +1.121832e+00    +8.792116e-01    
+2.675000e+01    +1.109927e+00    +8.677021e-01    
+2.700000e+01    +1.095575e+00    +8.540707e-01    
+2.725000e+01    +1.079242e+00    +8.379784e-01    
+2.750000e+01    +1.061212e+00    +8.183321e-01    
+2.775000e+01    +1.041764e+00    +7.925913e-01    
+2.800000e+01    +1.021039e+00    +7.567392e-01    
+2.825000e+01    +9.993627e-01    +7.038509e-01    
+2.850000e+01    +9.772681e-01    +6.151899e-01    
+2.875000e+01    +9.555874e-01    +7.661711e-02    
+2.900000e+01    +9.350663e-01    -6.056639e-01    
+2.925000e+01    +9.160515e-01    -6.803439e-01    
+2.950000e+01    +8.977352e-01    -7.178057e-01    
+2.975000e+01    +8.797664e-01    -7.355138e-01    
+3.000000e+01    +8.611145e-01    -7.409822e-01    
+3.025000e+01    +8.414990e-01    -7.371908e-01    
+3.050000e+01    +8.200553e-01    -7.268038e-01    
+3.075000e+01    +7.977247e-01    -7.101697e-01    
+3.100000e+01    +7.732577e-01    -6.895376e-01    
+3.125000e+01    +7.470887e-01    -6.652271e-01    
+3.150000e+01    +7.198665e-01    -6.375348e-01    
+3.175000e+01    +6.927005e-01    -6.065883e-01    
+3.200000e+01    +6.649119e-01    -5.730416e-01    
+3.225000e+01    +6.360403e-01    -5.368378e-01    
+3.250000e+01    +6.068283e-01    -4.955978e-01    
+3.275000e+01    +5.773516e-01    -4.463585e-01    
+3.300000e+01    +5.474484e-01    -3.794800e-01    
+3.325000e+01    +5.166933e-01    -1.733918e-01    
+3.350000e+01    +4.842606e-01    +3.562894e-01    
+3.375000e+01    +4.485290e-01    +3.970027e-01    
+3.400000e+01    +4.061347e-01    +4.157328e-01    
+3.425000e+01    +3.474524e-01    +4.237673e-01    
+3.450000e+01    +8.658192e-02    +4.249114e-01    
+3.475000e+01    -3.400910e-01    +4.212670e-01    
+3.500000e+01    -3.839306e-01    +4.137692e-01    
+3.525000e+01    -4.087308e-01    +4.031455e-01    
+3.550000e+01    -4.246033e-01    +3.898345e-01    
+3.575000e+01    -4.350765e-01    +3.741258e-01    
+3.600000e+01    -4.418733e-01    +3.561794e-01    
+3.625000e+01    -4.460024e-01    +3.360161e-01    
+3.650000e+01    -4.481255e-01    +3.134894e-01    
+3.675000e+01    -4.487108e-01    +2.882096e-01    
+3.700000e+01    -4.481077e-01    +2.593514e-01    
+3.725000e+01    -4.465858e-01    +2.251044e-01    
+3.750000e+01    -4.443639e-01    +1.801424e-01    
+3.775000e+01    -4.416322e-01    -1.208398e-01    
+3.800000e+01    -4.384840e-01    -1.689374e-01    
+3.825000e+01    -4.349437e-01    -1.775134e-01    
+3.850000e+01    -4.302232e-01    -3.798345e-02    
+3.875000e+01    -4.261666e-01    -1.387838e-01    
+3.900000e+01    -4.218800e-01    -1.444905e-01    
+3.925000e+01    -4.173639e-01    -1.405380e-01    
+3.950000e+01    -4.126198e-01    -1.304118e-01    
+3.975000e+01    -4.076479e-01    -1.144221e-01    
+4.000000e+01    -4.024419e-01    -9.082986e-02    
+4.025000e+01    -3.969896e-01    -4.824508e-02    
+4.050000e+01    -3.912706e-01    +5.023318e-02    
+4.075000e+01    -3.852728e-01    +8.475191e-02    
+4.100000e+01    -3.790122e-01    +1.063892e-01    
+4.125000e+01    -3.724948e-01    +1.210730e-01    
+4.150000e+01    -3.657379e-01    +1.315835e-01    
+4.175000e+01    -3.587437e-01    +1.385975e-01    
+4.200000e+01    -3.515391e-01    +1.432046e-01    
+4.225000e+01    -3.441154e-01    +1.450800e-01    
+4.250000e+01    -3.365001e-01    +1.449752e-01    
+4.275000e+01    -3.287109e-01    +1.429812e-01    
+4.300000e+01    -3.207329e-01    +1.385027e-01    
+4.325000e+01    -3.125654e-01    +1.312881e-01    
+4.350000e+01    -3.042273e-01    +1.205070e-01    
+4.375000e+01    -2.956761e-01    +1.026925e-01    
+4.400000e+01    -2.869839e-01    -7.765556e-02    
+4.425000e+01    -2.780185e-01    -1.148680e-01    
+4.450000e+01    -2.689848e-01    -1.313177e-01    
+4.475000e+01    -2.596684e-01    -1.421039e-01    
+4.500000e+01    -2.502531e-01    -1.493897e-01    
+4.525000e+01    -2.408746e-01    -1.541911e-01    
+4.550000e+01    -2.312251e-01    -1.570186e-01    
+4.575000e+01    -2.215053e-01    -1.581658e-01    
+4.600000e+01    -2.119150e-01    -1.578738e-01    
+4.625000e+01    -2.025471e-01    -1.563140e-01    
+4.650000e+01    -1.930133e-01    -1.535391e-01    
+4.675000e+01    -1.834161e-01    -1.496131e-01    
+4.700000e+01    -1.738343e-01    -1.445589e-01    
+4.725000e+01    -1.642501e-01    -1.383430e-01    
+4.750000e+01    -1.545649e-01    -1.308422e-01    
+4.775000e+01    -1.445598e-01    -1.217509e-01    
+4.800000e+01    -1.338032e-01    -1.103037e-01    
+4.825000e+01    -1.213109e-01    -9.405818e-02    
+4.850000e+01    -1.040674e-01    -1.786531e-02    
+4.875000e+01    -5.938788e-03    +9.060444e-02    
+4.900000e+01    +1.029824e-01    +1.011919e-01    
+4.925000e+01    +1.166405e-01    +1.064076e-01    
+4.950000e+01    +1.245357e-01    +1.089551e-01    
+4.975000e+01    +1.296831e-01    +1.097845e-01    
+5.000000e+01    +1.331250e-01    +1.094238e-01    
+5.025000e+01    +1.353780e-01    +1.081685e-01    
+5.050000e+01    +1.367520e-01    +1.063351e-01    
+5.075000e+01    +1.374511e-01    +1.037116e-01    
+5.100000e+01    +1.376256e-01    +1.005198e-01    
+5.125000e+01    +1.372321e-01    +9.690016e-02    
+5.150000e+01    +1.366583e-01    +9.195152e-02    
+5.175000e+01    +1.358622e-01    +8.644417e-02    
+5.200000e+01    +1.348943e-01    +7.977417e-02    
+5.225000e+01    +1.338033e-01    +7.119565e-02    
+5.250000e+01    +1.326265e-01    +5.804885e-02    
+5.275000e+01    +1.313897e-01    -4.916384e-02    
+5.300000e+01    +1.301087e-01    -6.290637e-02    
+5.325000e+01    +1.287852e-01    -6.795967e-02    
+5.350000e+01    +1.274146e-01    -7.023031e-02    
+5.375000e+01    +1.259932e-01    -7.082750e-02    
+5.400000e+01    +1.245059e-01    -7.004572e-02    
+5.425000e+01    +1.229530e-01    -6.820795e-02    
+5.450000e+01    +1.213306e-01    -6.535133e-02    
+5.475000e+01    +1.196320e-01    -6.137300e-02    
+5.500000e+01    +1.178535e-01    -5.579598e-02    
+5.525000e+01    +1.159966e-01    -4.664461e-02    
+5.550000e+01    +1.140647e-01    +3.688545e-02    
+5.575000e+01    +1.120619e-01    +4.953922e-02    
+5.600000e+01    +1.099873e-01    +5.397284e-02    
+5.625000e+01    +1.078444e-01    +5.610257e-02    
+5.650000e+01    +1.056319e-01    +5.683083e-02    
+5.675000e+01    +1.033516e-01    +5.656721e-02    
+5.700000e+01    +1.010052e-01    +5.548665e-02    
+5.725000e+01    +9.859226e-02    +5.360342e-02    
+5.750000e+01    +9.611247e-02    +5.079484e-02    
+5.775000e+01    +9.355927e-02    +4.673133e-02    
+5.800000e+01    +9.093977e-02    +4.028743e-02    
+5.825000e+01    +8.824537e-02    -1.988485e-02    
+5.850000e+01    +8.547075e-02    -3.933312e-02    
+5.875000e+01    +8.264190e-02    -4.392872e-02    
+5.900000e+01    +7.973481e-02    -4.628990e-02    
+5.925000e+01    +7.677916e-02    -4.747736e-02    
+5.950000e+01    +7.381435e-02    -4.788549e-02    
+5.975000e+01    +7.077325e-02    -4.778261e-02    
+6.000000e+01    +6.770782e-02    -4.724518e-02    
+6.025000e+01    +6.468632e-02    -4.633964e-02    
+6.050000e+01    +6.165178e-02    -4.516994e-02    
+6.075000e+01    +5.855337e-02    -4.378411e-02    
+6.100000e+01    +5.542723e-02    -4.217057e-02    
+6.125000e+01    +5.228239e-02    -4.030888e-02    
+6.150000e+01    +4.912463e-02    -3.814690e-02    
+6.175000e+01    +4.596353e-02    -3.557486e-02    
+6.200000e+01    +4.277982e-02    -3.236185e-02    
+6.225000e+01    +3.940616e-02    -2.786150e-02    
+6.250000e+01    +3.552851e-02    -1.613892e-02    
+6.275000e+01    +3.023822e-02    +2.606968e-02    
+6.300000e+01    -1.564189e-02    +2.950736e-02    
+6.325000e+01    -3.002950e-02    +3.119274e-02    
+6.350000e+01    -3.379571e-02    +3.205596e-02    
+6.375000e+01    -3.596919e-02    +3.238270e-02    
+6.400000e+01    -3.738487e-02    +3.231705e-02    
+6.425000e+01    -3.833604e-02    +3.194337e-02    
+6.450000e+01    -3.896569e-02    +3.132126e-02    
+6.475000e+01    -3.935826e-02    +3.049244e-02    
+6.500000e+01    -3.957043e-02    +2.949102e-02    
+6.525000e+01    -3.964320e-02    +2.833279e-02    
+6.550000e+01    -3.960738e-02    +2.701721e-02    
+6.575000e+01    -3.948666e-02    +2.556282e-02    
+6.600000e+01    -3.927383e-02    +2.382060e-02    
+6.625000e+01    -3.903531e-02    +2.179450e-02    
+6.650000e+01    -3.876018e-02    +1.937378e-02    
+6.675000e+01    -3.845771e-02    +1.602383e-02    
+6.700000e+01    -3.813422e-02    -1.084399e-02    
+6.725000e+01    -3.779412e-02    -1.566477e-02    
+6.750000e+01    -3.743876e-02    -1.700291e-02    
+6.775000e+01    -3.706802e-02    -1.751100e-02    
+6.800000e+01    -3.668092e-02    -1.757900e-02    
+6.825000e+01    -3.627633e-02    -1.734457e-02    
+6.850000e+01    -3.585321e-02    -1.686161e-02    
+6.875000e+01    -3.541069e-02    -1.613877e-02    
+6.900000e+01    -3.494742e-02    -1.514308e-02    
+6.925000e+01    -3.446153e-02    -1.378912e-02    
+6.950000e+01    -3.395197e-02    -1.179969e-02    
+6.975000e+01    -3.341863e-02    -3.895160e-03    
+7.000000e+01    -3.286151e-02    +1.125386e-02    
+7.025000e+01    -3.228089e-02    +1.265822e-02    
+7.050000e+01    -3.167642e-02    +1.335997e-02    
+7.075000e+01    -3.104865e-02    +1.372606e-02    
+7.100000e+01    -3.039810e-02    +1.386147e-02    
+7.125000e+01    -2.972470e-02    +1.378075e-02    
+7.150000e+01    -2.902915e-02    +1.351742e-02    
+7.175000e+01    -2.831195e-02    +1.307009e-02    
+7.200000e+01    -2.757333e-02    +1.240878e-02    
+7.225000e+01    -2.681346e-02    +1.145173e-02    
+7.250000e+01    -2.603277e-02    +9.938273e-03    
+7.275000e+01    -2.523141e-02    +3.718754e-03    
+7.300000e+01    -2.440794e-02    -9.695266e-03    
+7.325000e+01    -2.356690e-02    -1.098826e-02    
+7.350000e+01    -2.270518e-02    -1.172197e-02    
+7.375000e+01    -2.182827e-02    -1.215671e-02    
+7.400000e+01    -2.094288e-02    -1.238967e-02    
+7.425000e+01    -2.003904e-02    -1.248624e-02    
+7.450000e+01    -1.912659e-02    -1.246095e-02    
+7.475000e+01    -1.822018e-02    -1.232945e-02    
+7.500000e+01    -1.730207e-02    -1.211954e-02    
+7.525000e+01    -1.637078e-02    -1.183549e-02    
+7.550000e+01    -1.543183e-02    -1.147544e-02    
+7.575000e+01    -1.448714e-02    -1.103541e-02    
+7.600000e+01    -1.354181e-02    -1.050415e-02    
+7.625000e+01    -1.260529e-02    -9.859241e-03    
+7.650000e+01    -1.165552e-02    -9.061447e-03    
+7.675000e+01    -1.064725e-02    -8.000161e-03    
+7.700000e+01    -9.476010e-03    -6.161125e-03    
+7.725000e+01    -7.838294e-03    +6.358236e-03    
+7.750000e+01    +5.878477e-03    +7.596513e-03    
+7.775000e+01    +8.179378e-03    +8.134391e-03    
+7.800000e+01    +9.025470e-03    +8.396609e-03    
+7.825000e+01    +9.512089e-03    +8.494445e-03    
+7.850000e+01    +9.820724e-03    +8.476405e-03    
+7.875000e+01    +1.001977e-02    +8.370056e-03    
+7.900000e+01    +1.014364e-02    +8.194396e-03    
+7.925000e+01    +1.021302e-02    +7.961975e-03    
+7.950000e+01    +1.024188e-02    +7.684003e-03    
+7.975000e+01    +1.024037e-02    +7.369251e-03    
+8.000000e+01    +1.021616e-02    +7.025187e-03    
+8.025000e+01    +1.017482e-02    +6.658169e-03    
+8.050000e+01    +1.011922e-02    +6.227660e-03    
+8.075000e+01    +1.005541e-02    +5.729402e-03    
+8.100000e+01    +9.984971e-03    +5.139317e-03    
+8.125000e+01    +9.909557e-03    +4.344903e-03    
+8.150000e+01    +9.830347e-03    -4.388212e-04    
+8.175000e+01    +9.747864e-03    -4.008822e-03    
+8.200000e+01    +9.662192e-03    -4.433403e-03    
+8.225000e+01    +9.573268e-03    -4.618085e-03    
+8.250000e+01    +9.480920e-03    -4.683490e-03    
+8.275000e+01    +9.384789e-03    -4.671432e-03    
+8.300000e+01    +9.284378e-03    -4.600959e-03    
+8.325000e+01    +9.179413e-03    -4.482930e-03    
+8.350000e+01    +9.069560e-03    -4.319385e-03    
+8.375000e+01    +8.954497e-03    -4.108975e-03    
+8.400000e+01    +8.833883e-03    -3.840037e-03    
+8.425000e+01    +8.707422e-03    -3.495607e-03    
+8.450000e+01    +8.574952e-03    -2.996352e-03    
+8.475000e+01    +8.436376e-03    -1.250727e-03    
+8.500000e+01    +8.291678e-03    +2.851791e-03    
+8.525000e+01    +8.140810e-03    +3.193397e-03    
+8.550000e+01    +7.983724e-03    +3.359425e-03    
+8.575000e+01    +7.820384e-03    +3.435511e-03    
+8.600000e+01    +7.650888e-03    +3.456565e-03    
+8.625000e+01    +7.475289e-03    +3.430251e-03    
+8.650000e+01    +7.293736e-03    +3.395809e-03    
+8.675000e+01    +7.106321e-03    +3.255505e-03    
+8.700000e+01    +6.913064e-03    +3.102122e-03    
+8.725000e+01    +6.714128e-03    +2.890973e-03    
+8.750000e+01    +6.509618e-03    +2.586613e-03    
+8.775000e+01    +6.300098e-03    +2.033054e-03    
+8.800000e+01    +6.084839e-03    -2.072352e-03    
+8.825000e+01    +5.865074e-03    -2.504951e-03    
+8.850000e+01    +5.640139e-03    -2.710348e-03    
+8.875000e+01    +5.411327e-03    -2.823283e-03    
+8.900000e+01    +5.180498e-03    -2.879931e-03    
+8.925000e+01    +4.944021e-03    -2.902500e-03    
+8.950000e+01    +4.706764e-03    -2.892108e-03    
+8.975000e+01    +4.466066e-03    -2.858214e-03    
+9.000000e+01    +4.226692e-03    -2.799254e-03    
+9.025000e+01    +3.982802e-03    -2.726949e-03    
+9.050000e+01    +3.735681e-03    -2.632439e-03    
+9.075000e+01    +3.484788e-03    -2.521600e-03    
+9.100000e+01    +3.228760e-03    -2.385447e-03    
+9.125000e+01    +2.964769e-03    -2.220761e-03    
+9.150000e+01    +2.687560e-03    -2.010759e-03    
+9.175000e+01    +2.384408e-03    -1.710658e-03    
+9.200000e+01    +2.001052e-03    +3.133195e-04    
+9.225000e+01    -5.207804e-04    +1.634126e-03    
+9.250000e+01    -1.914248e-03    +1.817780e-03    
+9.275000e+01    -2.134993e-03    +1.903764e-03    
+9.300000e+01    -2.250286e-03    +1.939861e-03    
+9.325000e+01    -2.318730e-03    +1.945239e-03    
+9.350000e+01    -2.360292e-03    +1.926364e-03    
+9.375000e+01    -2.384587e-03    +1.889783e-03    
+9.400000e+01    -2.397089e-03    +1.838213e-03    
+9.425000e+01    -2.401034e-03    +1.776998e-03    
+9.450000e+01    -2.399008e-03    +1.702661e-03    
+9.475000e+01    -2.388067e-03    +1.606278e-03    
+9.500000e+01    -2.383064e-03    +1.524656e-03    
+9.525000e+01    -2.371901e-03    +1.450893e-03    
+9.550000e+01    -2.358332e-03    +1.354627e-03    
+9.575000e+01    -2.343329e-03    +1.235021e-03    
+9.600000e+01    -2.327622e-03    +1.112934e-03    
+9.625000e+01    -2.311009e-03    +1.383451e-03    
+9.650000e+01    -2.293505e-03    -9.589670e-04    
+9.675000e+01    -2.275754e-03    -1.123730e-03    
+9.700000e+01    -2.257031e-03    -1.130244e-03    
+9.725000e+01    -2.237725e-03    -1.135054e-03    
+9.750000e+01    -2.216994e-03    -1.104263e-03    
+9.775000e+01    -2.195764e-03    -1.084876e-03    
+9.800000e+01    -2.173244e-03    -1.052079e-03    
+9.825000e+01    -2.149927e-03    -1.017428e-03    
+9.850000e+01    -2.124548e-03    -9.677296e-04    
+9.875000e+01    -2.099979e-03    -9.272897e-04    
+9.900000e+01    -2.073105e-03    -8.718352e-04    
+9.925000e+01    -2.044911e-03    -8.112048e-04    
+9.950000e+01    -2.015421e-03    -7.274804e-04    
+9.975000e+01    -1.984550e-03    -5.981422e-04    


==> SimArtVeh/Trajectoryu_quad.txt <==
# git commit hash:    392c4df 
time    tau_l    tau_gama    
#
+0.000000e+00    +2.000000e+00    +2.000000e+00    
+2.500000e-01    +2.000000e+00    +2.000000e+00    
+5.000000e-01    +2.000000e+00    +2.000000e+00    
+7.500000e-01    +2.000000e+00    +2.000000e+00    
+1.000000e+00    +2.000000e+00    +2.000000e+00    
+1.250000e+00    +2.000000e+00    +2.000000e+00    
+1.500000e+00    +2.000000e+00    +2.000000e+00    
+1.750000e+00    +2.000000e+00    +1.339655e+00    
+2.000000e+00    +2.000000e+00    -1.950985e+00    
+2.250000e+00    +2.000000e+00    -2.000000e+00    
+2.500000e+00    +2.000000e+00    -2.000000e+00    
+2.750000e+00    +2.000000e+00    -2.000000e+00    
+3.000000e+00    +2.000000e+00    -2.000000e+00    
+3.250000e+00    +2.000000e+00    -2.000000e+00    
+3.500000e+00    +2.000000e+00    -2.000000e+00    
+3.750000e+00    +2.000000e+00    -1.957851e+00    
+4.000000e+00    +2.000000e+00    -1.842833e+00    
+4.250000e+00    +2.000000e+00    -1.691511e+00    
+4.500000e+00    +2.000000e+00    -1.477664e+00    
+4.750000e+00    +1.849198e+00    -1.058300e+00    
+5.000000e+00    +1.638516e+00    +1.242897e+00    
+5.250000e+00    +1.328122e+00    +1.399892e+00    
+5.500000e+00    -1.141500e+00    +1.434472e+00    
+5.750000e+00    -1.480435e+00    +1.415544e+00    
+6.000000e+00    -1.631083e+00    +1.361364e+00    
+6.250000e+00    -1.727450e+00    +1.282782e+00    
+6.500000e+00    -1.796024e+00    +1.186305e+00    
+6.750000e+00    -1.846919e+00    +1.076309e+00    
+7.000000e+00    -1.885237e+00    +9.567058e-01    
+7.250000e+00    -1.914044e+00    +8.331941e-01    
+7.500000e+00    -1.935399e+00    +7.171833e-01    
+7.750000e+00    -1.950766e+00    +6.292469e-01    
+8.000000e+00    -1.961197e+00    +5.868762e-01    
+8.250000e+00    -1.967442e+00    +5.783603e-01    
+8.500000e+00    -1.970024e+00    +5.802470e-01    
+8.750000e+00    -1.969316e+00    +5.812516e-01    
+9.000000e+00    -1.965586e+00    +5.786553e-01    
+9.250000e+00    -1.959033e+00    +5.725888e-01    
+9.500000e+00    -1.949807e+00    +5.639149e-01    
+9.750000e+00    -1.938043e+00    +5.536186e-01    
+1.000000e+01    -1.923832e+00    +5.424692e-01    
+1.025000e+01    -1.907370e+00    +5.313295e-01    
+1.050000e+01    -1.888888e+00    +5.206439e-01    
+1.075000e+01    -1.869005e+00    +5.110170e-01    
+1.100000e+01    -1.847985e+00    +5.020558e-01    
+1.125000e+01    -1.825585e+00    +4.932002e-01    
+1.150000e+01    -1.803123e+00    +4.853417e-01    
+1.175000e+01    -1.778844e+00    +4.766778e-01    
+1.200000e+01    -1.754667e+00    +4.688173e-01    
+1.225000e+01    -1.729648e+00    +4.606104e-01    
+1.250000e+01    -1.702932e+00    +4.522120e-01    
+1.275000e+01    -1.675639e+00    +4.438916e-01    
+1.300000e+01    -1.648826e+00    +4.353094e-01    
+1.325000e+01    -1.621007e+00    +4.264694e-01    
+1.350000e+01    -1.591311e+00    +4.175554e-01    
+1.375000e+01    -1.560417e+00    +4.081868e-01    
+1.400000e+01    -1.528455e+00    +3.982539e-01    
+1.425000e+01    -1.495412e+00    +3.877233e-01    
+1.450000e+01    -1.461227e+00    +3.765752e-01    
+1.475000e+01    -1.425812e+00    +3.647954e-01    
+1.500000e+01    -1.389052e+00    +3.523722e-01    
+1.525000e+01    -1.350808e+00    +3.392964e-01    
+1.550000e+01    -1.310912e+00    +3.255611e-01    
+1.575000e+01    -1.269153e+00    +3.111654e-01    
+1.600000e+01    -1.225267e+00    +2.961193e-01    
+1.625000e+01    -1.178918e+00    +2.804395e-01    
+1.650000e+01    -1.129586e+00    +2.644397e-01    
+1.675000e+01    -1.076453e+00    +2.488105e-01    
+1.700000e+01    -1.018238e+00    +2.350422e-01    
+1.725000e+01    -9.526698e-01    +2.269099e-01    
+1.750000e+01    -8.752154e-01    +2.296621e-01    
+1.775000e+01    -7.745187e-01    +2.398947e-01    
+1.800000e+01    -6.005612e-01    +2.342260e-01    
+1.825000e+01    +6.162926e-01    -1.316439e-01    
+1.850000e+01    +7.420556e-01    -2.189657e-01    
+1.875000e+01    +8.027375e-01    -2.602489e-01    
+1.900000e+01    +8.394133e-01    -2.862674e-01    
+1.925000e+01    +8.627557e-01    -3.033386e-01    
+1.950000e+01    +8.773108e-01    -3.146457e-01    
+1.975000e+01    +8.854794e-01    -3.220910e-01    
+2.000000e+01    +8.886990e-01    -3.268708e-01    
+2.025000e+01    +8.879041e-01    -3.297391e-01    
+2.050000e+01    +8.837397e-01    -3.311604e-01    
+2.075000e+01    +8.766716e-01    -3.314105e-01    
+2.100000e+01    +8.670475e-01    -3.306481e-01    
+2.125000e+01    +8.551329e-01    -3.289635e-01    
+2.150000e+01    +8.411350e-01    -3.264094e-01    
+2.175000e+01    +8.252177e-01    -3.230191e-01    
+2.200000e+01    +8.075114e-01    -3.188163e-01    
+2.225000e+01    +7.881181e-01    -3.138214e-01    
+2.250000e+01    +7.671123e-01    -3.080555e-01    
+2.275000e+01    +7.445368e-01    -3.015490e-01    
+2.300000e+01    +7.203912e-01    -2.943575e-01    
+2.325000e+01    +6.946191e-01    -2.865969e-01    
+2.350000e+01    +6.670712e-01    -2.785236e-01    
+2.375000e+01    +6.374491e-01    -2.706724e-01    
+2.400000e+01    +6.052086e-01    -2.640125e-01    
+2.425000e+01    +5.693544e-01    -2.598356e-01    
+2.450000e+01    +5.280286e-01    -2.586285e-01    
+2.475000e+01    +4.773166e-01    -2.575184e-01    
+2.500000e+01    +4.061166e-01    -2.466868e-01    
+2.525000e+01    +7.634328e-02    -1.747340e-01    
+2.550000e+01    -3.773287e-01    +6.749890e-02    
+2.575000e+01    -4.184716e-01    +1.239196e-01    
+2.600000e+01    -4.356460e-01    +1.502880e-01    
+2.625000e+01    -4.414787e-01    +1.625291e-01    
+2.650000e+01    -4.408290e-01    +1.673154e-01    
+2.675000e+01    -4.356609e-01    +1.683325e-01    
+2.700000e+01    -4.271759e-01    +1.672943e-01    
+2.725000e+01    -4.159516e-01    +1.654636e-01    
+2.750000e+01    -4.017555e-01    +1.640383e-01    
+2.775000e+01    -3.843935e-01    +1.647221e-01    
+2.800000e+01    -3.626415e-01    +1.713736e-01    
+2.825000e+01    -3.322911e-01    +1.867656e-01    
+2.850000e+01    -2.801716e-01    +1.983873e-01    
+2.875000e+01    +2.046527e-01    -3.648089e-03    
+2.900000e+01    +2.926088e-01    -7.381548e-02    
+2.925000e+01    +3.211556e-01    -1.032115e-01    
+2.950000e+01    +3.341094e-01    -1.196001e-01    
+2.975000e+01    +3.393015e-01    -1.293634e-01    
+3.000000e+01    +3.388345e-01    -1.375682e-01    
+3.025000e+01    +3.307699e-01    -1.481459e-01    
+3.050000e+01    +3.110140e-01    -1.609016e-01    
+3.075000e+01    +2.708854e-01    -1.661636e-01    
+3.100000e+01    +9.857973e-02    -1.190710e-01    
+3.125000e+01    -2.561201e-01    +4.611327e-02    
+3.150000e+01    -2.921643e-01    +8.280509e-02    
+3.175000e+01    -3.113278e-01    +1.051264e-01    
+3.200000e+01    -3.210029e-01    +1.192596e-01    
+3.225000e+01    -3.220222e-01    +1.304383e-01    
+3.250000e+01    -3.153494e-01    +1.434168e-01    
+3.275000e+01    -2.989102e-01    +1.643568e-01    
+3.300000e+01    -2.618574e-01    +1.811015e-01    
+3.325000e+01    +1.454895e-01    +1.192483e-02    
+3.350000e+01    +2.647749e-01    -6.293619e-02    
+3.375000e+01    +2.982220e-01    -9.360841e-02    
+3.400000e+01    +3.153210e-01    -1.130215e-01    
+3.425000e+01    +3.201628e-01    -1.276144e-01    
+3.450000e+01    +3.154315e-01    -1.414373e-01    
+3.475000e+01    +3.001096e-01    -1.593566e-01    
+3.500000e+01    +2.639940e-01    -1.702716e-01    
+3.525000e+01    -1.774228e-02    -7.033456e-02    
+3.550000e+01    -2.595047e-01    +5.487074e-02    
+3.575000e+01    -2.946412e-01    +8.854344e-02    
+3.600000e+01    -3.122521e-01    +1.097370e-01    
+3.625000e+01    -3.133121e-01    +1.247679e-01    
+3.650000e+01    -3.099055e-01    +1.349053e-01    
+3.675000e+01    -2.957498e-01    +1.501194e-01    
+3.700000e+01    -2.618517e-01    +1.604987e-01    
+3.725000e+01    -7.787326e-02    +1.135268e-01    
+3.750000e+01    +2.563284e-01    -4.989591e-02    
+3.775000e+01    +2.874360e-01    -8.643943e-02    
+3.800000e+01    +2.980275e-01    -1.070499e-01    
+3.825000e+01    +3.062473e-01    -1.163635e-01    
+3.850000e+01    +3.063593e-01    -1.288417e-01    
+3.875000e+01    +2.956203e-01    -1.424867e-01    
+3.900000e+01    +2.684262e-01    -1.559898e-01    
+3.925000e+01    +1.953206e-01    -1.604499e-01    
+3.950000e+01    -2.271190e-01    +3.547589e-02    
+3.975000e+01    -2.742362e-01    +7.311655e-02    
+4.000000e+01    -2.978102e-01    +9.782144e-02    
+4.025000e+01    -3.102994e-01    +1.137794e-01    
+4.050000e+01    -3.140157e-01    +1.267219e-01    
+4.075000e+01    -3.078040e-01    +1.403659e-01    
+4.100000e+01    -2.905802e-01    +1.609117e-01    
+4.125000e+01    -2.527885e-01    +1.783573e-01    
+4.150000e+01    +1.667459e-01    -4.292400e-05    
+4.175000e+01    +2.635951e-01    -6.429606e-02    
+4.200000e+01    +2.955793e-01    -9.371868e-02    
+4.225000e+01    +3.122043e-01    -1.125294e-01    
+4.250000e+01    +3.185094e-01    -1.271849e-01    
+4.275000e+01    +3.136305e-01    -1.417752e-01    
+4.300000e+01    +2.985324e-01    -1.622005e-01    
+4.325000e+01    +2.626522e-01    -1.760866e-01    
+4.350000e+01    -9.064256e-02    -3.531081e-02    
+4.375000e+01    -2.589100e-01    +5.820907e-02    
+4.400000e+01    -2.935111e-01    +9.015514e-02    
+4.425000e+01    -3.113644e-01    +1.102246e-01    
+4.450000e+01    -3.181861e-01    +1.251425e-01    
+4.475000e+01    -3.125088e-01    +1.392057e-01    
+4.500000e+01    -2.974113e-01    +1.572359e-01    
+4.525000e+01    -2.617532e-01    +1.687656e-01    
+4.550000e+01    +2.219615e-02    +6.694028e-02    
+4.575000e+01    +2.578288e-01    -5.479404e-02    
+4.600000e+01    +2.934506e-01    -8.823937e-02    
+4.625000e+01    +3.119367e-01    -1.098148e-01    
+4.650000e+01    +3.170597e-01    -1.255359e-01    
+4.675000e+01    +3.117100e-01    -1.388084e-01    
+4.700000e+01    +2.968718e-01    -1.548546e-01    
+4.725000e+01    +2.618331e-01    -1.650854e-01    
+4.750000e+01    +2.697280e-02    -9.006453e-02    
+4.775000e+01    -2.575433e-01    +5.250322e-02    
+4.800000e+01    -2.928322e-01    +8.695175e-02    
+4.825000e+01    -3.103390e-01    +1.086772e-01    
+4.850000e+01    -3.105421e-01    +1.237881e-01    
+4.875000e+01    -3.076568e-01    +1.329003e-01    
+4.900000e+01    -2.940107e-01    +1.476377e-01    
+4.925000e+01    -2.608473e-01    +1.579563e-01    
+4.950000e+01    -1.011143e-01    +1.232531e-01    
+4.975000e+01    +2.541926e-01    -4.836369e-02    
+5.000000e+01    +2.834498e-01    -8.578346e-02    
+5.025000e+01    +2.956559e-01    -1.047779e-01    
+5.050000e+01    +3.045873e-01    -1.149677e-01    
+5.075000e+01    +3.054076e-01    -1.275493e-01    
+5.100000e+01    +2.957212e-01    -1.413169e-01    
+5.125000e+01    +2.703008e-01    -1.558917e-01    
+5.150000e+01    +2.056319e-01    -1.641258e-01    
+5.175000e+01    -2.216333e-01    +3.240540e-02    
+5.200000e+01    -2.718558e-01    +7.197638e-02    
+5.225000e+01    -2.962039e-01    +9.699503e-02    
+5.250000e+01    -3.091109e-01    +1.131085e-01    
+5.275000e+01    -3.131860e-01    +1.261637e-01    
+5.300000e+01    -3.073741e-01    +1.399686e-01    
+5.325000e+01    -2.902922e-01    +1.604040e-01    
+5.350000e+01    -2.527720e-01    +1.777847e-01    
+5.375000e+01    +1.620387e-01    +1.138634e-03    
+5.400000e+01    +2.618400e-01    -6.362377e-02    
+5.425000e+01    +2.939843e-01    -9.307237e-02    
+5.450000e+01    +3.107136e-01    -1.119095e-01    
+5.475000e+01    +3.172462e-01    -1.266331e-01    
+5.500000e+01    +3.125364e-01    -1.412854e-01    
+5.525000e+01    +2.972695e-01    -1.616178e-01    
+5.550000e+01    +2.614812e-01    -1.758619e-01    
+5.575000e+01    -9.465546e-02    -3.248332e-02    
+5.600000e+01    -2.577797e-01    +5.828315e-02    
+5.625000e+01    -2.921883e-01    +8.993933e-02    
+5.650000e+01    -3.099838e-01    +1.098382e-01    
+5.675000e+01    -3.171855e-01    +1.247585e-01    
+5.700000e+01    -3.118107e-01    +1.390059e-01    
+5.725000e+01    -2.965953e-01    +1.575387e-01    
+5.750000e+01    -2.609151e-01    +1.695954e-01    
+5.775000e+01    +3.662667e-02    +5.927746e-02    
+5.800000e+01    +2.567953e-01    -5.531884e-02    
+5.825000e+01    +2.922410e-01    -8.830604e-02    
+5.850000e+01    +3.107539e-01    -1.095929e-01    
+5.875000e+01    +3.178145e-01    -1.253409e-01    
+5.900000e+01    +3.117085e-01    -1.395718e-01    
+5.925000e+01    +2.965846e-01    -1.564335e-01    
+5.950000e+01    +2.611227e-01    -1.671139e-01    
+5.975000e+01    -1.672242e-03    -7.596364e-02    
+6.000000e+01    -2.567987e-01    +5.377681e-02    
+6.025000e+01    -2.920590e-01    +8.740324e-02    
+6.050000e+01    -3.102788e-01    +1.087025e-01    
+6.075000e+01    -3.156129e-01    +1.239736e-01    
+6.100000e+01    -3.090464e-01    +1.366074e-01    
+6.125000e+01    -2.944564e-01    +1.515858e-01    
+6.150000e+01    -2.600609e-01    +1.619944e-01    
+6.175000e+01    -4.417569e-02    +9.706690e-02    
+6.200000e+01    +2.560213e-01    -5.161723e-02    
+6.225000e+01    +2.917350e-01    -8.625302e-02    
+6.250000e+01    +3.097103e-01    -1.085273e-01    
+6.275000e+01    +3.105928e-01    -1.242427e-01    
+6.300000e+01    +3.075412e-01    -1.339879e-01    
+6.325000e+01    +2.938586e-01    -1.487902e-01    
+6.350000e+01    +2.604458e-01    -1.586378e-01    
+6.375000e+01    +9.563992e-02    -1.203804e-01    
+6.400000e+01    -2.543682e-01    +4.859297e-02    
+6.425000e+01    -2.877700e-01    +8.498214e-02    
+6.450000e+01    -2.970131e-01    +1.072322e-01    
+6.475000e+01    -3.032805e-01    +1.155985e-01    
+6.500000e+01    -3.030572e-01    +1.266142e-01    
+6.525000e+01    -2.924213e-01    +1.400823e-01    
+6.550000e+01    -2.655140e-01    +1.538146e-01    
+6.575000e+01    -1.884026e-01    +1.579412e-01    
+6.600000e+01    +2.264177e-01    -3.863400e-02    
+6.625000e+01    +2.710100e-01    -7.329957e-02    
+6.650000e+01    +2.943847e-01    -9.701941e-02    
+6.675000e+01    +3.069640e-01    -1.132001e-01    
+6.700000e+01    +3.106994e-01    -1.266260e-01    
+6.725000e+01    +3.045470e-01    -1.408077e-01    
+6.750000e+01    +2.859027e-01    -1.598956e-01    
+6.775000e+01    +2.452055e-01    -1.764187e-01    
+6.800000e+01    -1.810047e-01    +8.545433e-03    
+6.825000e+01    -2.630995e-01    +6.576783e-02    
+6.850000e+01    -2.929985e-01    +9.373497e-02    
+6.875000e+01    -3.085674e-01    +1.113482e-01    
+6.900000e+01    -3.145320e-01    +1.252003e-01    
+6.925000e+01    -3.100288e-01    +1.395240e-01    
+6.950000e+01    -2.943572e-01    +1.599292e-01    
+6.975000e+01    -2.587720e-01    +1.758479e-01    
+7.000000e+01    +1.132805e-01    +2.233139e-02    
+7.025000e+01    +2.567903e-01    -5.921855e-02    
+7.050000e+01    +2.910026e-01    -9.027123e-02    
+7.075000e+01    +3.088142e-01    -1.101554e-01    
+7.100000e+01    +3.161679e-01    -1.254256e-01    
+7.125000e+01    +3.116966e-01    -1.403036e-01    
+7.150000e+01    +2.962967e-01    -1.597242e-01    
+7.175000e+01    +2.605307e-01    -1.729368e-01    
+7.200000e+01    -6.887993e-02    -4.326661e-02    
+7.225000e+01    -2.558036e-01    +5.668536e-02    
+7.250000e+01    -2.904277e-01    +8.871418e-02    
+7.275000e+01    -3.084190e-01    +1.089340e-01    
+7.300000e+01    -3.159202e-01    +1.240171e-01    
+7.325000e+01    -3.106823e-01    +1.383609e-01    
+7.350000e+01    -2.951861e-01    +1.564575e-01    
+7.375000e+01    -2.596468e-01    +1.685148e-01    
+7.400000e+01    +3.191496e-02    +6.037927e-02    
+7.425000e+01    +2.553290e-01    -5.495068e-02    
+7.450000e+01    +2.906830e-01    -8.779443e-02    
+7.475000e+01    +3.092155e-01    -1.090247e-01    
+7.500000e+01    +3.168464e-01    -1.248139e-01    
+7.525000e+01    +3.108736e-01    -1.392857e-01    
+7.550000e+01    +2.955235e-01    -1.564027e-01    
+7.575000e+01    +2.600383e-01    -1.674798e-01    
+7.600000e+01    -1.217127e-02    -6.993445e-02    
+7.625000e+01    -2.554574e-01    +5.411883e-02    
+7.650000e+01    -2.905560e-01    +8.728747e-02    
+7.675000e+01    -3.088226e-01    +1.083326e-01    
+7.700000e+01    -3.161260e-01    +1.236409e-01    
+7.725000e+01    -3.090568e-01    +1.373264e-01    
+7.750000e+01    -2.939172e-01    +1.530847e-01    
+7.775000e+01    -2.590698e-01    +1.639174e-01    
+7.800000e+01    -1.558003e-02    +8.274219e-02    
+7.825000e+01    +2.550169e-01    -5.288617e-02    
+7.850000e+01    +2.906674e-01    -8.662951e-02    
+7.875000e+01    +3.092974e-01    -1.084712e-01    
+7.900000e+01    +3.160763e-01    -1.243478e-01    
+7.925000e+01    +3.089201e-01    -1.379032e-01    
+7.950000e+01    +2.941347e-01    -1.529069e-01    
+7.975000e+01    +2.594930e-01    -1.631570e-01    
+8.000000e+01    +3.356656e-02    -9.125822e-02    
+8.025000e+01    -2.550613e-01    +5.202266e-02    
+8.050000e+01    -2.903775e-01    +8.616060e-02    
+8.075000e+01    -3.085806e-01    +1.077725e-01    
+8.100000e+01    -3.136378e-01    +1.230980e-01    
+8.125000e+01    -3.065275e-01    +1.350810e-01    
+8.150000e+01    -2.923354e-01    +1.490017e-01    
+8.175000e+01    -2.585637e-01    +1.592644e-01    
+8.200000e+01    -6.596840e-02    +1.060223e-01    
+8.225000e+01    +2.542252e-01    -5.039496e-02    
+8.250000e+01    +2.899739e-01    -8.531825e-02    
+8.275000e+01    +3.080186e-01    -1.077091e-01    
+8.300000e+01    +3.090079e-01    -1.234574e-01    
+8.325000e+01    +3.055784e-01    -1.329703e-01    
+8.350000e+01    +2.921105e-01    -1.473135e-01    
+8.375000e+01    +2.591035e-01    -1.572001e-01    
+8.400000e+01    +1.027512e-01    -1.226438e-01    
+8.425000e+01    -2.529582e-01    +4.805283e-02    
+8.450000e+01    -2.876466e-01    +8.428483e-02    
+8.475000e+01    -3.007811e-01    +1.067243e-01    
+8.500000e+01    -3.027405e-01    +1.183041e-01    
+8.525000e+01    -3.017281e-01    +1.269759e-01    
+8.550000e+01    -2.902565e-01    +1.404078e-01    
+8.575000e+01    -2.617036e-01    +1.528225e-01    
+8.600000e+01    -1.702176e-01    +1.509495e-01    
+8.625000e+01    +2.397138e-01    -4.151093e-02    
+8.650000e+01    +2.698125e-01    -8.058870e-02    
+8.675000e+01    +2.906495e-01    -9.695353e-02    
+8.700000e+01    +3.023293e-01    -1.119525e-01    
+8.725000e+01    +3.054683e-01    -1.251971e-01    
+8.750000e+01    +2.987864e-01    -1.396158e-01    
+8.775000e+01    +2.782592e-01    -1.569845e-01    
+8.800000e+01    +2.311883e-01    -1.721829e-01    
+8.825000e+01    -1.982356e-01    +2.021676e-02    
+8.850000e+01    -2.636766e-01    +6.784402e-02    
+8.875000e+01    -2.910839e-01    +9.414279e-02    
+8.900000e+01    -3.055230e-01    +1.109257e-01    
+8.925000e+01    -3.108055e-01    +1.243869e-01    
+8.950000e+01    -3.064852e-01    +1.390089e-01    
+8.975000e+01    -2.897850e-01    +1.586439e-01    
+9.000000e+01    -2.530701e-01    +1.760745e-01    
+9.025000e+01    +1.443653e-01    +6.305329e-03    
+9.050000e+01    +2.564235e-01    -6.134585e-02    
+9.075000e+01    +2.891585e-01    -9.097137e-02    
+9.100000e+01    +3.062365e-01    -1.099657e-01    
+9.125000e+01    +3.132266e-01    -1.248331e-01    
+9.150000e+01    +3.096054e-01    -1.400348e-01    
+9.175000e+01    +2.936799e-01    -1.596505e-01    
+9.200000e+01    +2.579692e-01    -1.750188e-01    
+9.225000e+01    -1.042218e-01    -2.518559e-02    
+9.250000e+01    -2.542750e-01    +5.836190e-02    
+9.275000e+01    -2.880905e-01    +8.916576e-02    
+9.300000e+01    -3.056422e-01    +1.085755e-01    
+9.325000e+01    -3.130471e-01    +1.233506e-01    
+9.350000e+01    -3.095243e-01    +1.382964e-01    
+9.375000e+01    -2.935653e-01    +1.573125e-01    
+9.400000e+01    -2.580904e-01    +1.716001e-01    
+9.425000e+01    +7.286665e-02    +3.936586e-02    
+9.450000e+01    +2.534124e-01    -5.653143e-02    
+9.475000e+01    +2.881524e-01    -8.823021e-02    
+9.500000e+01    +3.063552e-01    -1.086605e-01    
+9.525000e+01    +3.141379e-01    -1.241923e-01    
+9.550000e+01    +3.102872e-01    -1.393899e-01    
+9.575000e+01    +2.943606e-01    -1.580802e-01    
+9.600000e+01    +2.587188e-01    -1.713472e-01    
+9.625000e+01    -6.148442e-02    -4.504627e-02    
+9.650000e+01    -2.534639e-01    +5.606335e-02    
+9.675000e+01    -2.879405e-01    +8.787454e-02    
+9.700000e+01    -3.059094e-01    +1.080154e-01    
+9.725000e+01    -3.136036e-01    +1.230852e-01    
+9.750000e+01    -3.095465e-01    +1.378479e-01    
+9.775000e+01    -2.934271e-01    +1.559947e-01    
+9.800000e+01    -2.579605e-01    +1.689554e-01    
+9.825000e+01    +4.548057e-02    +5.223809e-02    
+9.850000e+01    +2.531098e-01    -5.528500e-02    
+9.875000e+01    +2.881252e-01    -8.749800e-02    
+9.900000e+01    +3.065194e-01    -1.083292e-01    
+9.925000e+01    +3.144312e-01    -1.240056e-01    
+9.950000e+01    +3.101220e-01    -1.390495e-01    
+9.975000e+01    +2.940966e-01    -1.570513e-01    


==> SimArtVeh/Trajectoryx_x_y_theta_gamma_phi_l_phi_1_t_v_gamma_dot.txt <==
# git commit hash:    161a600 
time    x    y    theta    gamma    phi_l    phi_1_t    v    gamma_dot    
#
+0.000000e+00    -2.000000e+00    -1.000000e+00    +0.000000e+00    +0.000000e+00    +0.000000e+00    +0.000000e+00    +0.000000e+00    +0.000000e+00    
+2.500000e-01    -1.998161e+00    -9.999961e-01    +4.233688e-03    +8.459548e-03    +5.747483e-03    +5.803393e-03    +1.606351e-03    +6.759122e-02    
+5.000000e-01    -1.992684e+00    -9.999382e-01    +1.691791e-02    +3.370938e-02    +2.286503e-02    +2.375283e-02    +3.178032e-03    +1.341450e-01    
+7.500000e-01    -1.983687e+00    -9.996913e-01    +3.800140e-02    +7.535309e-02    +5.099106e-02    +5.542811e-02    +4.684078e-03    +1.985467e-01    
+1.000000e+00    -1.971360e+00    -9.990417e-01    +6.739743e-02    +1.327005e-01    +8.956796e-02    +1.033354e-01    +6.101290e-03    +2.595580e-01    
+1.250000e+00    -1.955948e+00    -9.977110e-01    +1.049858e-01    +2.047375e-01    +1.379131e-01    +1.707184e-01    +7.418543e-03    +3.158340e-01    
+1.500000e+00    -1.937729e+00    -9.953714e-01    +1.506237e-01    +2.901098e-01    +1.953187e-01    +2.613034e-01    +8.640407e-03    +3.660236e-01    
+1.750000e+00    -1.916989e+00    -9.916553e-01    +2.041731e-01    +3.871429e-01    +2.611705e-01    +3.790026e-01    +9.788433e-03    +4.089490e-01    
+2.000000e+00    -1.893996e+00    -9.861560e-01    +2.655468e-01    +4.939109e-01    +3.350626e-01    +5.276163e-01    +1.089862e-02    +4.438110e-01    
+2.250000e+00    -1.867445e+00    -9.779766e-01    +3.294483e-01    +5.978847e-01    +4.218967e-01    +7.054285e-01    +1.344585e-02    +3.879176e-01    
+2.500000e+00    -1.835355e+00    -9.658650e-01    +3.893709e-01    +6.851583e-01    +5.290986e-01    +9.032565e-01    +1.659919e-02    +3.106363e-01    
+2.750000e+00    -1.797262e+00    -9.489463e-01    +4.440495e-01    +7.533857e-01    +6.593685e-01    +1.113700e+00    +1.989599e-02    +2.355352e-01    
+3.000000e+00    -1.753273e+00    -9.266113e-01    +4.933749e-01    +8.030872e-01    +8.135556e-01    +1.331575e+00    +2.328916e-02    +1.623624e-01    
+3.250000e+00    -1.703555e+00    -8.983958e-01    +5.370251e-01    +8.346873e-01    +9.922131e-01    +1.553088e+00    +2.674238e-02    +9.063119e-02    
+3.500000e+00    -1.648284e+00    -8.639985e-01    +5.744972e-01    +8.484728e-01    +1.195664e+00    +1.775818e+00    +3.022684e-02    +1.973866e-02    
+3.750000e+00    -1.587589e+00    -8.232986e-01    +6.051364e-01    +8.445722e-01    +1.424041e+00    +1.998703e+00    +3.371789e-02    -5.096831e-02    
+4.000000e+00    -1.521512e+00    -7.763741e-01    +6.281578e-01    +8.229488e-01    +1.677307e+00    +2.222046e+00    +3.719177e-02    -1.221524e-01    
+4.250000e+00    -1.449975e+00    -7.235261e-01    +6.426535e-01    +7.834029e-01    +1.955249e+00    +2.447505e+00    +4.062240e-02    -1.944504e-01    
+4.500000e+00    -1.372757e+00    -6.653108e-01    +6.475861e-01    +7.255835e-01    +2.257449e+00    +2.678107e+00    +4.397807e-02    -2.684248e-01    
+4.750000e+00    -1.289488e+00    -6.025861e-01    +6.417706e-01    +6.490165e-01    +2.583233e+00    +2.918256e+00    +4.721810e-02    -3.444773e-01    
+5.000000e+00    -1.199663e+00    -5.365711e-01    +6.238530e-01    +5.531627e-01    +2.931594e+00    +3.173759e+00    +5.028979e-02    -4.226970e-01    
+5.250000e+00    -1.102733e+00    -4.689416e-01    +5.924557e-01    +4.378378e-01    +3.300957e+00    +3.451936e+00    +5.308783e-02    -5.000622e-01    
+5.500000e+00    -9.990086e-01    -4.021901e-01    +5.501902e-01    +3.111535e-01    +3.686446e+00    +3.762391e+00    +5.483096e-02    -5.124132e-01    
+5.750000e+00    -8.895427e-01    -3.385034e-01    +5.036699e-01    +1.884228e-01    +4.082245e+00    +4.110023e+00    +5.601077e-02    -4.679298e-01    
+6.000000e+00    -7.777260e-01    -2.801932e-01    +4.578602e-01    +8.048843e-02    +4.476365e+00    +4.481427e+00    +5.438491e-02    -3.961229e-01    
+6.250000e+00    -6.668467e-01    -2.285089e-01    +4.148211e-01    -9.727440e-03    +4.858687e+00    +4.858760e+00    +5.269842e-02    -3.264406e-01    
+6.500000e+00    -5.572928e-01    -1.828600e-01    +3.751931e-01    -8.327786e-02    +5.229598e+00    +5.235018e+00    +5.117997e-02    -2.627614e-01    
+6.750000e+00    -4.492224e-01    -1.425545e-01    +3.392013e-01    -1.419487e-01    +5.590061e+00    +5.605816e+00    +4.976431e-02    -2.072941e-01    
+7.000000e+00    -3.428479e-01    -1.069762e-01    +3.067529e-01    -1.878900e-01    +5.940597e+00    +5.968218e+00    +4.839433e-02    -1.607900e-01    
+7.250000e+00    -2.384212e-01    -7.559133e-02    +2.775168e-01    -2.234028e-01    +6.281362e+00    +6.320435e+00    +4.702442e-02    -1.237359e-01    
+7.500000e+00    -1.362187e-01    -4.795420e-02    +2.509306e-01    -2.509034e-01    +6.612226e+00    +6.661537e+00    +4.561927e-02    -9.658422e-02    
+7.750000e+00    -3.652952e-02    -2.371490e-02    +2.262099e-01    -2.729069e-01    +6.932840e+00    +6.991207e+00    +4.415278e-02    -7.968206e-02    
+8.000000e+00    +6.036345e-02    -2.621301e-03    +2.024392e-01    -2.918647e-01    +7.242730e+00    +7.309518e+00    +4.261566e-02    -7.217131e-02    
+8.250000e+00    +1.542344e-01    +1.550491e-02    +1.789138e-01    -3.095412e-01    +7.541502e+00    +7.616659e+00    +4.103950e-02    -6.941207e-02    
+8.500000e+00    +2.449383e-01    +3.081476e-02    +1.553389e-01    -3.267367e-01    +7.828968e+00    +7.912745e+00    +3.944958e-02    -6.831475e-02    
+8.750000e+00    +3.323685e-01    +4.345413e-02    +1.316025e-01    -3.438258e-01    +8.105034e+00    +8.197849e+00    +3.784751e-02    -6.855710e-02    
+9.000000e+00    +4.164266e-01    +5.356567e-02    +1.076061e-01    -3.611224e-01    +8.369616e+00    +8.472057e+00    +3.623372e-02    -6.997302e-02    
+9.250000e+00    +4.970213e-01    +6.129081e-02    +8.326356e-02    -3.788902e-01    +8.622635e+00    +8.735466e+00    +3.460972e-02    -7.232784e-02    
+9.500000e+00    +5.740704e-01    +6.677242e-02    +5.851532e-02    -3.973235e-01    +8.864028e+00    +8.988181e+00    +3.297841e-02    -7.530109e-02    
+9.750000e+00    +6.475024e-01    +7.015766e-02    +3.333356e-02    -4.165456e-01    +9.093753e+00    +9.230299e+00    +3.134234e-02    -7.864219e-02    
+1.000000e+01    +7.172549e-01    +7.160005e-02    +7.716807e-03    -4.366263e-01    +9.311782e+00    +9.461920e+00    +2.970349e-02    -8.217444e-02    
+1.025000e+01    +7.832771e-01    +7.126072e-02    -1.830493e-02    -4.575766e-01    +9.518110e+00    +9.683132e+00    +2.806581e-02    -8.560464e-02    
+1.050000e+01    +8.455288e-01    +6.930960e-02    -4.467643e-02    -4.793661e-01    +9.712748e+00    +9.894018e+00    +2.643012e-02    -8.889322e-02    
+1.075000e+01    +9.039848e-01    +6.592504e-02    -7.130840e-02    -5.019074e-01    +9.895734e+00    +1.009464e+01    +2.480318e-02    -9.162434e-02    
+1.100000e+01    +9.586393e-01    +6.129392e-02    -9.806424e-02    -5.250340e-01    +1.006715e+01    +1.028503e+01    +2.318947e-02    -9.357982e-02    
+1.125000e+01    +1.009506e+00    +5.561048e-02    -1.247717e-01    -5.485261e-01    +1.022710e+01    +1.046517e+01    +2.159388e-02    -9.455211e-02    
+1.150000e+01    +1.056618e+00    +4.907405e-02    -1.512199e-01    -5.721056e-01    +1.037574e+01    +1.063501e+01    +2.002271e-02    -9.428061e-02    
+1.175000e+01    +1.100033e+00    +4.188632e-02    -1.771636e-01    -5.954455e-01    +1.051326e+01    +1.079445e+01    +1.848049e-02    -9.263494e-02    
+1.200000e+01    +1.139820e+00    +3.424881e-02    -2.023475e-01    -6.182161e-01    +1.063987e+01    +1.094334e+01    +1.696733e-02    -8.972396e-02    
+1.225000e+01    +1.176059e+00    +2.636009e-02    -2.265269e-01    -6.401222e-01    +1.075577e+01    +1.108151e+01    +1.548181e-02    -8.571319e-02    
+1.250000e+01    +1.208831e+00    +1.841239e-02    -2.494712e-01    -6.609047e-01    +1.086115e+01    +1.120880e+01    +1.402288e-02    -8.072599e-02    
+1.275000e+01    +1.238223e+00    +1.058855e-02    -2.709646e-01    -6.803351e-01    +1.095620e+01    +1.132501e+01    +1.258897e-02    -7.488651e-02    
+1.300000e+01    +1.264324e+00    +3.059563e-03    -2.908069e-01    -6.982141e-01    +1.104110e+01    +1.142995e+01    +1.117846e-02    -6.830174e-02    
+1.325000e+01    +1.287221e+00    -4.017698e-03    -3.088128e-01    -7.143642e-01    +1.111599e+01    +1.152345e+01    +9.790149e-03    -6.104092e-02    
+1.350000e+01    +1.307001e+00    -1.050217e-02    -3.248122e-01    -7.286270e-01    +1.118104e+01    +1.160532e+01    +8.422178e-03    -5.318786e-02    
+1.375000e+01    +1.323745e+00    -1.626959e-02    -3.386535e-01    -7.408661e-01    +1.123638e+01    +1.167538e+01    +7.072178e-03    -4.483284e-02    
+1.400000e+01    +1.337527e+00    -2.121351e-02    -3.502040e-01    -7.509632e-01    +1.128214e+01    +1.173348e+01    +5.738243e-03    -3.603416e-02    
+1.425000e+01    +1.348413e+00    -2.524620e-02    -3.593491e-01    -7.588145e-01    +1.131842e+01    +1.177949e+01    +4.418303e-03    -2.684636e-02    
+1.450000e+01    +1.356469e+00    -2.830313e-02    -3.659682e-01    -7.642782e-01    +1.134534e+01    +1.181325e+01    +3.120231e-03    -1.691235e-02    
+1.475000e+01    +1.362176e+00    -3.050337e-02    -3.696462e-01    -7.663695e-01    +1.136446e+01    +1.183499e+01    +2.231375e-03    +1.623642e-04    
+1.500000e+01    +1.366087e+00    -3.202082e-02    -3.699795e-01    -7.640352e-01    +1.137757e+01    +1.184517e+01    +1.439806e-03    +1.853367e-02    
+1.525000e+01    +1.368401e+00    -3.291548e-02    -3.668619e-01    -7.569467e-01    +1.138532e+01    +1.184407e+01    +7.318422e-04    +3.823897e-02    
+1.550000e+01    +1.369266e+00    -3.324550e-02    -3.602042e-01    -7.447885e-01    +1.138821e+01    +1.183198e+01    +7.866117e-05    +5.913725e-02    
+1.575000e+01    +1.368751e+00    -3.305600e-02    -3.499446e-01    -7.272914e-01    +1.138650e+01    +1.180919e+01    -5.569249e-04    +8.100270e-02    
+1.600000e+01    +1.366850e+00    -3.237824e-02    -3.360477e-01    -7.042310e-01    +1.138019e+01    +1.177593e+01    -1.207657e-03    +1.036999e-01    
+1.625000e+01    +1.363497e+00    -3.124104e-02    -3.184909e-01    -6.753837e-01    +1.136913e+01    +1.173247e+01    -1.889188e-03    +1.273616e-01    
+1.650000e+01    +1.358581e+00    -2.967921e-02    -2.972950e-01    -6.405703e-01    +1.135301e+01    +1.167921e+01    -2.622395e-03    +1.514958e-01    
+1.675000e+01    +1.351954e+00    -2.774013e-02    -2.725513e-01    -5.997020e-01    +1.133143e+01    +1.161671e+01    -3.417347e-03    +1.758690e-01    
+1.700000e+01    +1.343457e+00    -2.549577e-02    -2.443727e-01    -5.526831e-01    +1.130396e+01    +1.154570e+01    -4.271638e-03    +2.007746e-01    
+1.725000e+01    +1.332931e+00    -2.304927e-02    -2.128596e-01    -4.993434e-01    +1.127019e+01    +1.146705e+01    -5.182934e-03    +2.265118e-01    
+1.750000e+01    +1.320225e+00    -2.053638e-02    -1.781021e-01    -4.394488e-01    +1.122972e+01    +1.138182e+01    -6.150717e-03    +2.532936e-01    
+1.775000e+01    +1.305187e+00    -1.812626e-02    -1.401877e-01    -3.727232e-01    +1.118212e+01    +1.129129e+01    -7.177862e-03    +2.812388e-01    
+1.800000e+01    +1.287664e+00    -1.602272e-02    -9.921622e-02    -2.988901e-01    +1.112696e+01    +1.119702e+01    -8.270078e-03    +3.102243e-01    
+1.825000e+01    +1.267498e+00    -1.446626e-02    -5.533623e-02    -2.177603e-01    +1.106375e+01    +1.110087e+01    -9.435343e-03    +3.396677e-01    
+1.850000e+01    +1.244529e+00    -1.373546e-02    -8.832183e-03    -1.294287e-01    +1.099193e+01    +1.100503e+01    -1.068329e-02    +3.678628e-01    
+1.875000e+01    +1.218466e+00    -1.412551e-02    +3.725290e-02    -3.960572e-02    +1.091047e+01    +1.091169e+01    -1.211717e-02    +3.514547e-01    
+1.900000e+01    +1.189241e+00    -1.584857e-02    +7.882843e-02    +4.363605e-02    +1.081897e+01    +1.082046e+01    -1.348550e-02    +3.151884e-01    
+1.925000e+01    +1.157126e+00    -1.898873e-02    +1.146100e-01    +1.177176e-01    +1.071813e+01    +1.072896e+01    -1.473755e-02    +2.781445e-01    
+1.950000e+01    +1.122417e+00    -2.353618e-02    +1.446064e-01    +1.826459e-01    +1.060873e+01    +1.063483e+01    -1.588423e-02    +2.419074e-01    
+1.975000e+01    +1.085363e+00    -2.941634e-02    +1.689730e-01    +2.387214e-01    +1.049149e+01    +1.053612e+01    -1.693734e-02    +2.072476e-01    
+2.000000e+01    +1.046170e+00    -3.650694e-02    +1.879280e-01    +2.863533e-01    +1.036702e+01    +1.043130e+01    -1.790881e-02    +1.742772e-01    
+2.025000e+01    +1.005002e+00    -4.465073e-02    +2.017055e-01    +3.259493e-01    +1.023588e+01    +1.031925e+01    -1.880873e-02    +1.428768e-01    
+2.050000e+01    +9.619865e-01    -5.366443e-02    +2.105395e-01    +3.578739e-01    +1.009853e+01    +1.019913e+01    -1.964526e-02    +1.128260e-01    
+2.075000e+01    +9.172248e-01    -6.334533e-02    +2.146579e-01    +3.824304e-01    +9.955419e+00    +1.007038e+01    -2.042542e-02    +8.385508e-02    
+2.100000e+01    +8.707953e-01    -7.347637e-02    +2.142838e-01    +3.998581e-01    +9.806912e+00    +9.932665e+00    -2.115549e-02    +5.572596e-02    
+2.125000e+01    +8.227587e-01    -8.383038e-02    +2.096403e-01    +4.103431e-01    +9.653350e+00    +9.785832e+00    -2.184143e-02    +2.824681e-02    
+2.150000e+01    +7.731623e-01    -9.417376e-02    +2.009557e-01    +4.140268e-01    +9.495026e+00    +9.629915e+00    -2.248909e-02    +1.254765e-03    
+2.175000e+01    +7.220433e-01    -1.042697e-01    +1.884642e-01    +4.110108e-01    +9.332193e+00    +9.465109e+00    -2.310448e-02    -2.540815e-02    
+2.200000e+01    +6.694312e-01    -1.138809e-01    +1.724056e-01    +4.013603e-01    +9.165057e+00    +9.291763e+00    -2.369389e-02    -5.187480e-02    
+2.225000e+01    +6.153502e-01    -1.227719e-01    +1.530260e-01    +3.851100e-01    +8.993783e+00    +9.110373e+00    -2.426375e-02    -7.825606e-02    
+2.250000e+01    +5.598220e-01    -1.307106e-01    +1.305778e-01    +3.622690e-01    +8.818489e+00    +8.921585e+00    -2.481986e-02    -1.046467e-01    
+2.275000e+01    +5.028697e-01    -1.374696e-01    +1.053184e-01    +3.328241e-01    +8.639259e+00    +8.726202e+00    -2.536647e-02    -1.311303e-01    
+2.300000e+01    +4.445241e-01    -1.428271e-01    +7.750824e-02    +2.967416e-01    +8.456157e+00    +8.525204e+00    -2.590510e-02    -1.577834e-01    
+2.325000e+01    +3.848332e-01    -1.465679e-01    +4.740873e-02    +2.539698e-01    +8.269250e+00    +8.319777e+00    -2.643271e-02    -1.846732e-01    
+2.350000e+01    +3.238775e-01    -1.484857e-01    +1.527934e-02    +2.044413e-01    +8.078660e+00    +8.111371e+00    -2.693734e-02    -2.118516e-01    
+2.375000e+01    +2.618123e-01    -1.483875e-01    -1.862666e-02    +1.480734e-01    +7.884697e+00    +7.901842e+00    -2.737904e-02    -2.393739e-01    
+2.400000e+01    +1.999771e-01    -1.461464e-01    -5.425552e-02    +8.428264e-02    +7.691325e+00    +7.696876e+00    -2.677587e-02    -2.708286e-01    
+2.425000e+01    +1.397615e-01    -1.417651e-01    -9.138126e-02    +1.306531e-02    +7.502643e+00    +7.502776e+00    -2.606572e-02    -2.986443e-01    
+2.450000e+01    +8.139082e-02    -1.353048e-01    -1.293242e-01    -6.426554e-02    +7.319110e+00    +7.322337e+00    -2.533167e-02    -3.196311e-01    
+2.475000e+01    +2.510373e-02    -1.269432e-01    -1.650254e-01    -1.413247e-01    +7.141273e+00    +7.156890e+00    -2.445253e-02    -2.965136e-01    
+2.500000e+01    -2.875327e-02    -1.171059e-01    -1.956303e-01    -2.116873e-01    +6.970179e+00    +7.005253e+00    -2.344164e-02    -2.661358e-01    
+2.525000e+01    -7.992196e-02    -1.062752e-01    -2.208457e-01    -2.739744e-01    +6.806729e+00    +6.865556e+00    -2.231199e-02    -2.319834e-01    
+2.550000e+01    -1.282069e-01    -9.491318e-02    -2.406628e-01    -3.274345e-01    +6.651715e+00    +6.735852e+00    -2.108103e-02    -1.955814e-01    
+2.575000e+01    -1.734707e-01    -8.343818e-02    -2.551896e-01    -3.716254e-01    +6.505790e+00    +6.614311e+00    -1.976878e-02    -1.578766e-01    
+2.600000e+01    -2.156271e-01    -7.221216e-02    -2.645954e-01    -4.063038e-01    +6.369460e+00    +6.499328e+00    -1.839640e-02    -1.195128e-01    
+2.625000e+01    -2.546337e-01    -6.153384e-02    -2.690827e-01    -4.313638e-01    +6.243079e+00    +6.389591e+00    -1.698501e-02    -8.094855e-02    
+2.650000e+01    -2.904843e-01    -5.163655e-02    -2.688709e-01    -4.467963e-01    +6.126855e+00    +6.284128e+00    -1.555458e-02    -4.250372e-02    
+2.675000e+01    -3.232015e-01    -4.268989e-02    -2.641833e-01    -4.526575e-01    +6.020860e+00    +6.182322e+00    -1.412286e-02    -4.383456e-03    
+2.700000e+01    -3.528305e-01    -3.480365e-02    -2.552383e-01    -4.490462e-01    +5.925045e+00    +6.083920e+00    -1.270588e-02    +3.327264e-02    
+2.725000e+01    -3.794352e-01    -2.803313e-02    -2.422446e-01    -4.360924e-01    +5.839255e+00    +5.989023e+00    -1.131801e-02    +7.035106e-02    
+2.750000e+01    -4.030975e-01    -2.238501e-02    -2.253996e-01    -4.139569e-01    +5.763232e+00    +5.898074e+00    -9.972728e-03    +1.067187e-01    
+2.775000e+01    -4.239172e-01    -1.782367e-02    -2.048920e-01    -3.828406e-01    +5.696626e+00    +5.811838e+00    -8.682959e-03    +1.421816e-01    
+2.800000e+01    -4.420145e-01    -1.427776e-02    -1.809091e-01    -3.430081e-01    +5.638995e+00    +5.731367e+00    -7.461256e-03    +1.764236e-01    
+2.825000e+01    -4.575320e-01    -1.164728e-02    -1.536516e-01    -2.948263e-01    +5.589810e+00    +5.657965e+00    -6.319519e-03    +2.089391e-01    
+2.850000e+01    -4.706353e-01    -9.811351e-03    -1.233592e-01    -2.388260e-01    +5.548460e+00    +5.593128e+00    -5.267998e-03    +2.389231e-01    
+2.875000e+01    -4.815122e-01    -8.636244e-03    -9.036860e-02    -1.758263e-01    +5.514271e+00    +5.538454e+00    -4.314698e-03    +2.648733e-01    
+2.900000e+01    -4.904330e-01    -7.976735e-03    -5.601385e-02    -1.087504e-01    +5.486316e+00    +5.495560e+00    -3.516168e-03    +2.714354e-01    
+2.925000e+01    -4.976577e-01    -7.688719e-03    -2.287952e-02    -4.313798e-02    +5.463719e+00    +5.465173e+00    -2.805245e-03    +2.531321e-01    
+2.950000e+01    -5.032431e-01    -7.642698e-03    +7.403336e-03    +1.734279e-02    +5.446264e+00    +5.446499e+00    -2.075292e-03    +2.304321e-01    
+2.975000e+01    -5.071263e-01    -7.721302e-03    +3.456033e-02    +7.179369e-02    +5.434126e+00    +5.438154e+00    -1.315913e-03    +2.049495e-01    
+3.000000e+01    -5.092371e-01    -7.816516e-03    +5.844551e-02    +1.196484e-01    +5.427523e+00    +5.438714e+00    -5.257359e-04    +1.777154e-01    
+3.025000e+01    -5.095124e-01    -7.832342e-03    +7.898771e-02    +1.605623e-01    +5.426661e+00    +5.446824e+00    +2.908686e-04    +1.494698e-01    
+3.050000e+01    -5.079055e-01    -7.688050e-03    +9.616588e-02    +1.943569e-01    +5.431703e+00    +5.461261e+00    +1.126337e-03    +1.207972e-01    
+3.075000e+01    -5.043897e-01    -7.321131e-03    +1.099946e-01    +2.209815e-01    +5.442750e+00    +5.480978e+00    +1.970967e-03    +9.213914e-02    
+3.100000e+01    -4.989601e-01    -6.689351e-03    +1.205151e-01    +2.404873e-01    +5.459832e+00    +5.505124e+00    +2.815095e-03    +6.386797e-02    
+3.125000e+01    -4.916327e-01    -5.771780e-03    +1.277890e-01    +2.530046e-01    +5.482909e+00    +5.533052e+00    +3.648405e-03    +3.624892e-02    
+3.150000e+01    -4.824437e-01    -4.568849e-03    +1.318917e-01    +2.587249e-01    +5.511869e+00    +5.564312e+00    +4.461432e-03    +9.504186e-03    
+3.175000e+01    -4.714468e-01    -3.101290e-03    +1.329113e-01    +2.578905e-01    +5.546539e+00    +5.598643e+00    +5.246039e-03    -1.617843e-02    
+3.200000e+01    -4.587097e-01    -1.408194e-03    +1.309474e-01    +2.507875e-01    +5.586693e+00    +5.635958e+00    +5.995973e-03    -4.063475e-02    
+3.225000e+01    -4.443118e-01    +4.553836e-04    +1.261102e-01    +2.377404e-01    +5.632062e+00    +5.676323e+00    +6.705598e-03    -6.372074e-02    
+3.250000e+01    -4.283434e-01    +2.421033e-03    +1.185207e-01    +2.191106e-01    +5.682340e+00    +5.719922e+00    +7.370005e-03    -8.528704e-02    
+3.275000e+01    -4.109042e-01    +4.410031e-03    +1.083168e-01    +1.953058e-01    +5.737191e+00    +5.767039e+00    +7.985663e-03    -1.051095e-01    
+3.300000e+01    -3.921015e-01    +6.336776e-03    +9.566524e-02    +1.668025e-01    +5.796258e+00    +5.818020e+00    +8.550081e-03    -1.228625e-01    
+3.325000e+01    -3.720499e-01    +8.112554e-03    +8.078993e-02    +1.341994e-01    +5.859165e+00    +5.873245e+00    +9.061098e-03    -1.378961e-01    
+3.350000e+01    -3.508860e-01    +9.650843e-03    +6.425013e-02    +9.876619e-02    +5.925477e+00    +5.933101e+00    +9.504731e-03    -1.454880e-01    
+3.375000e+01    -3.287827e-01    +1.088523e-02    +4.760196e-02    +6.373630e-02    +5.994658e+00    +5.997833e+00    +9.867770e-03    -1.346577e-01    
+3.400000e+01    -3.058566e-01    +1.179589e-02    +3.209779e-02    +3.166046e-02    +6.066359e+00    +6.067142e+00    +1.021052e-02    -1.218715e-01    
+3.425000e+01    -2.821623e-01    +1.238502e-02    +1.792648e-02    +2.919280e-03    +6.140428e+00    +6.140434e+00    +1.053063e-02    -1.079976e-01    
+3.450000e+01    -2.577710e-01    +1.266341e-02    +5.204953e-03    -2.227802e-02    +6.216656e+00    +6.217044e+00    +1.081521e-02    -9.353806e-02    
+3.475000e+01    -2.329556e-01    +1.265018e-02    -6.000723e-03    -4.385479e-02    +6.294204e+00    +6.295707e+00    +1.089996e-02    -7.906983e-02    
+3.500000e+01    -2.083319e-01    +1.238053e-02    -1.568701e-02    -6.190595e-02    +6.371158e+00    +6.374153e+00    +1.064841e-02    -6.537394e-02    
+3.525000e+01    -1.843197e-01    +1.190291e-02    -2.387788e-02    -7.660025e-02    +6.446211e+00    +6.450797e+00    +1.036738e-02    -5.221246e-02    
+3.550000e+01    -1.609720e-01    +1.126441e-02    -3.059176e-02    -8.807878e-02    +6.519201e+00    +6.525263e+00    +1.007023e-02    -3.964264e-02    
+3.575000e+01    -1.383193e-01    +1.050911e-02    -3.585783e-02    -9.649460e-02    +6.590030e+00    +6.597307e+00    +9.762403e-03    -2.770440e-02    
+3.600000e+01    -1.163821e-01    +9.677480e-03    -3.971472e-02    -1.020093e-01    +6.658633e+00    +6.666766e+00    +9.446710e-03    -1.642666e-02    
+3.625000e+01    -9.517559e-02    +8.806114e-03    -4.220984e-02    -1.047910e-01    +6.724959e+00    +6.733542e+00    +9.124809e-03    -5.834043e-03    
+3.650000e+01    -7.471152e-02    +7.927518e-03    -4.339928e-02    -1.050143e-01    +6.788968e+00    +6.797588e+00    +8.797759e-03    +4.046677e-03    
+3.675000e+01    -5.499974e-02    +7.070020e-03    -4.334830e-02    -1.028617e-01    +6.850626e+00    +6.858895e+00    +8.466278e-03    +1.317965e-02    
+3.700000e+01    -3.604878e-02    +6.257696e-03    -4.213291e-02    -9.852674e-02    +6.909902e+00    +6.917489e+00    +8.130875e-03    +2.151088e-02    
+3.725000e+01    -1.786643e-02    +5.510318e-03    -3.984276e-02    -9.222068e-02    +6.966770e+00    +6.973416e+00    +7.791917e-03    +2.895300e-02    
+3.750000e+01    -4.600558e-04    +4.843283e-03    -3.658723e-02    -8.418500e-02    +7.021205e+00    +7.026743e+00    +7.449631e-03    +3.535160e-02    
+3.775000e+01    +1.616284e-02    +4.267458e-03    -3.251107e-02    -7.472305e-02    +7.073182e+00    +7.077545e+00    +7.103940e-03    +4.036600e-02    
+3.800000e+01    +3.197367e-02    +3.786761e-03    -2.832647e-02    -6.525887e-02    +7.122614e+00    +7.125942e+00    +6.737219e-03    +3.536736e-02    
+3.825000e+01    +4.694947e-02    +3.389767e-03    -2.476762e-02    -5.723238e-02    +7.169430e+00    +7.171989e+00    +6.371513e-03    +2.886117e-02    
+3.850000e+01    +6.109538e-02    +3.059928e-03    -2.195893e-02    -5.085629e-02    +7.213648e+00    +7.215669e+00    +6.009770e-03    +2.216071e-02    
+3.875000e+01    +7.442949e-02    +2.782672e-03    -1.962848e-02    -4.555560e-02    +7.255326e+00    +7.256947e+00    +5.660169e-03    +2.025605e-02    
+3.900000e+01    +8.696409e-02    +2.549236e-03    -1.769515e-02    -4.114850e-02    +7.294503e+00    +7.295826e+00    +5.309639e-03    +1.500978e-02    
+3.925000e+01    +9.870244e-02    +2.349720e-03    -1.638744e-02    -3.807033e-02    +7.331191e+00    +7.332323e+00    +4.962993e-03    +9.621909e-03    
+3.950000e+01    +1.096536e-01    +2.174460e-03    -1.571400e-02    -3.631773e-02    +7.365418e+00    +7.366448e+00    +4.620579e-03    +4.402416e-03    
+3.975000e+01    +1.198274e-01    +2.015397e-03    -1.565035e-02    -3.582451e-02    +7.397215e+00    +7.398218e+00    +4.282571e-03    -4.556961e-04    
+4.000000e+01    +1.292339e-01    +1.866281e-03    -1.614651e-02    -3.647737e-02    +7.426614e+00    +7.427654e+00    +3.949167e-03    -4.768417e-03    
+4.025000e+01    +1.378841e-01    +1.722746e-03    -1.712376e-02    -3.810937e-02    +7.453649e+00    +7.454784e+00    +3.620717e-03    -8.290819e-03    
+4.050000e+01    +1.457902e-01    +1.582371e-03    -1.844652e-02    -4.044387e-02    +7.478360e+00    +7.479638e+00    +3.298176e-03    -1.038977e-02    
+4.075000e+01    +1.529689e-01    +1.444991e-03    -1.981943e-02    -4.288937e-02    +7.500797e+00    +7.502235e+00    +2.984365e-03    -9.179049e-03    
+4.100000e+01    +1.594377e-01    +1.312973e-03    -2.096168e-02    -4.488869e-02    +7.521017e+00    +7.522591e+00    +2.677042e-03    -6.819446e-03    
+4.125000e+01    +1.652112e-01    +1.189502e-03    -2.175346e-02    -4.620820e-02    +7.539063e+00    +7.540731e+00    +2.375909e-03    -3.739184e-03    
+4.150000e+01    +1.703033e-01    +1.077613e-03    -2.211597e-02    -4.669597e-02    +7.554980e+00    +7.556683e+00    +2.080832e-03    -1.638985e-04    
+4.175000e+01    +1.747281e-01    +9.798172e-04    -2.199320e-02    -4.624457e-02    +7.568810e+00    +7.570481e+00    +1.791730e-03    +3.775934e-03    
+4.200000e+01    +1.784989e-01    +8.978886e-04    -2.134471e-02    -4.477626e-02    +7.580597e+00    +7.582164e+00    +1.508511e-03    +7.973281e-03    
+4.225000e+01    +1.816293e-01    +8.327339e-04    -2.014202e-02    -4.223542e-02    +7.590382e+00    +7.591775e+00    +1.231088e-03    +1.235803e-02    
+4.250000e+01    +1.841322e-01    +7.843215e-04    -1.836705e-02    -3.858538e-02    +7.598205e+00    +7.599368e+00    +9.593566e-04    +1.684881e-02    
+4.275000e+01    +1.860208e-01    +7.516453e-04    -1.601131e-02    -3.380668e-02    +7.604107e+00    +7.605000e+00    +6.932258e-04    +2.138906e-02    
+4.300000e+01    +1.873074e-01    +7.327242e-04    -1.307420e-02    -2.789374e-02    +7.608129e+00    +7.608736e+00    +4.326096e-04    +2.592440e-02    
+4.325000e+01    +1.880048e-01    +7.246271e-04    -9.564120e-03    -2.085723e-02    +7.610308e+00    +7.610648e+00    +1.774461e-04    +3.037919e-02    
+4.350000e+01    +1.881252e-01    +7.235215e-04    -5.500396e-03    -1.272795e-02    +7.610684e+00    +7.610811e+00    -7.227360e-05    +3.466794e-02    
+4.375000e+01    +1.876811e-01    +7.247515e-04    -9.156136e-04    -3.561776e-03    +7.609296e+00    +7.609306e+00    -3.164977e-04    +3.867545e-02    
+4.400000e+01    +1.866853e-01    +7.229548e-04    +4.135202e-03    +6.541699e-03    +7.606184e+00    +7.606218e+00    -5.550050e-04    +4.216727e-02    
+4.425000e+01    +1.851532e-01    +7.124447e-04    +9.238061e-03    +1.676543e-02    +7.601397e+00    +7.601616e+00    -7.854321e-04    +3.963734e-02    
+4.450000e+01    +1.831046e-01    +6.884238e-04    +1.393826e-02    +2.620930e-02    +7.594994e+00    +7.595531e+00    -1.007065e-03    +3.592692e-02    
+4.475000e+01    +1.805596e-01    +6.473313e-04    +1.812789e-02    +3.466464e-02    +7.587040e+00    +7.587979e+00    -1.219915e-03    +3.172755e-02    
+4.500000e+01    +1.775386e-01    +5.867927e-04    +2.175452e-02    +4.203164e-02    +7.577598e+00    +7.578978e+00    -1.423848e-03    +2.721831e-02    
+4.525000e+01    +1.740619e-01    +5.055877e-04    +2.478452e-02    +4.824603e-02    +7.566730e+00    +7.568549e+00    -1.618948e-03    +2.250503e-02    
+4.550000e+01    +1.701495e-01    +4.035896e-04    +2.719639e-02    +5.326580e-02    +7.554500e+00    +7.556716e+00    -1.805451e-03    +1.765951e-02    
+4.575000e+01    +1.658210e-01    +2.816944e-04    +2.897752e-02    +5.706469e-02    +7.540968e+00    +7.543512e+00    -1.983375e-03    +1.273628e-02    
+4.600000e+01    +1.610958e-01    +1.417362e-04    +3.012251e-02    +5.962896e-02    +7.526195e+00    +7.528973e+00    -2.152917e-03    +7.780904e-03    
+4.625000e+01    +1.559926e-01    -1.361896e-05    +3.063208e-02    +6.095537e-02    +7.510240e+00    +7.513143e+00    -2.314439e-03    +2.831963e-03    
+4.650000e+01    +1.505291e-01    -1.809840e-04    +3.051228e-02    +6.104979e-02    +7.493159e+00    +7.496071e+00    -2.468379e-03    -2.076549e-03    
+4.675000e+01    +1.447224e-01    -3.563459e-04    +2.977402e-02    +5.992636e-02    +7.475004e+00    +7.477810e+00    -2.614851e-03    -6.912023e-03    
+4.700000e+01    +1.385892e-01    -5.351621e-04    +2.843288e-02    +5.760732e-02    +7.455830e+00    +7.458423e+00    -2.754041e-03    -1.164262e-02    
+4.725000e+01    +1.321457e-01    -7.124725e-04    +2.650897e-02    +5.412293e-02    +7.435686e+00    +7.437975e+00    -2.886177e-03    -1.623582e-02    
+4.750000e+01    +1.254079e-01    -8.830077e-04    +2.402697e-02    +4.951188e-02    +7.414624e+00    +7.416539e+00    -3.011446e-03    -2.065666e-02    
+4.775000e+01    +1.183911e-01    -1.041297e-03    +2.101658e-02    +4.382229e-02    +7.392691e+00    +7.394191e+00    -3.129929e-03    -2.486476e-02    
+4.800000e+01    +1.111110e-01    -1.181778e-03    +1.751339e-02    +3.711382e-02    +7.369936e+00    +7.371012e+00    -3.241494e-03    -2.880818e-02    
+4.825000e+01    +1.035839e-01    -1.298926e-03    +1.356114e-02    +2.946249e-02    +7.346411e+00    +7.347089e+00    -3.345626e-03    -3.240788e-02    
+4.850000e+01    +9.582842e-02    -1.387414e-03    +9.218523e-03    +2.097456e-02    +7.322174e+00    +7.322518e+00    -3.440991e-03    -3.550088e-02    
+4.875000e+01    +8.786798e-02    -1.442688e-03    +4.680632e-03    +1.203072e-02    +7.297297e+00    +7.297410e+00    -3.524598e-03    -3.605448e-02    
+4.900000e+01    +7.980532e-02    -1.462621e-03    +3.348530e-04    +3.400994e-03    +7.272101e+00    +7.272110e+00    -3.530114e-03    -3.298355e-02    
+4.925000e+01    +7.183130e-02    -1.449472e-03    -3.571711e-03    -4.416620e-03    +7.247182e+00    +7.247197e+00    -3.447035e-03    -2.955333e-02    
+4.950000e+01    +6.406081e-02    -1.408117e-03    -7.008272e-03    -1.135135e-02    +7.222899e+00    +7.223000e+00    -3.352112e-03    -2.592054e-02    
+4.975000e+01    +5.651562e-02    -1.343850e-03    -9.960277e-03    -1.736386e-02    +7.199319e+00    +7.199555e+00    -3.250047e-03    -2.217585e-02    
+5.000000e+01    +4.920945e-02    -1.261832e-03    -1.242253e-02    -2.243372e-02    +7.176486e+00    +7.176879e+00    -3.143159e-03    -1.837991e-02    
+5.025000e+01    +4.215158e-02    -1.166940e-03    -1.439609e-02    -2.655360e-02    +7.154428e+00    +7.154979e+00    -3.032952e-03    -1.457647e-02    
+5.050000e+01    +3.534832e-02    -1.063682e-03    -1.588657e-02    -2.972588e-02    +7.133166e+00    +7.133856e+00    -2.920524e-03    -1.079971e-02    
+5.075000e+01    +2.880373e-02    -9.561416e-04    -1.690281e-02    -3.196019e-02    +7.112711e+00    +7.113509e+00    -2.806722e-03    -7.073314e-03    
+5.100000e+01    +2.252011e-02    -8.479535e-04    -1.745666e-02    -3.327298e-02    +7.093072e+00    +7.093937e+00    -2.692234e-03    -3.428139e-03    
+5.125000e+01    +1.649834e-02    -7.422845e-04    -1.756291e-02    -3.368746e-02    +7.074251e+00    +7.075138e+00    -2.577618e-03    +1.125457e-04    
+5.150000e+01    +1.073801e-02    -6.418309e-04    -1.723855e-02    -3.323207e-02    +7.056247e+00    +7.057110e+00    -2.463449e-03    +3.530230e-03    
+5.175000e+01    +5.237723e-03    -5.488260e-04    -1.650432e-02    -3.194364e-02    +7.039056e+00    +7.039853e+00    -2.350009e-03    +6.776420e-03    
+5.200000e+01    -4.510154e-06    -4.650468e-04    -1.538494e-02    -2.986781e-02    +7.022672e+00    +7.023369e+00    -2.237565e-03    +9.828836e-03    
+5.225000e+01    -4.991244e-03    -3.918284e-04    -1.390877e-02    -2.705835e-02    +7.007087e+00    +7.007659e+00    -2.126340e-03    +1.264502e-02    
+5.250000e+01    -9.725471e-03    -3.300772e-04    -1.211058e-02    -2.358274e-02    +6.992291e+00    +6.992726e+00    -2.016508e-03    +1.515759e-02    
+5.275000e+01    -1.421055e-02    -2.802702e-04    -1.003875e-02    -1.953654e-02    +6.978275e+00    +6.978573e+00    -1.908224e-03    +1.720941e-02    
+5.300000e+01    -1.845201e-02    -2.421525e-04    -7.949977e-03    -1.543341e-02    +6.965019e+00    +6.965205e+00    -1.803173e-03    +1.561292e-02    
+5.325000e+01    -2.245463e-02    -2.140851e-04    -6.100812e-03    -1.178963e-02    +6.952511e+00    +6.952620e+00    -1.699164e-03    +1.353490e-02    
+5.350000e+01    -2.622059e-02    -1.941256e-04    -4.530994e-03    -8.688521e-03    +6.940742e+00    +6.940801e+00    -1.596062e-03    +1.127196e-02    
+5.375000e+01    -2.975197e-02    -1.804397e-04    -3.255776e-03    -6.164221e-03    +6.929706e+00    +6.929736e+00    -1.493888e-03    +8.920819e-03    
+5.400000e+01    -3.305094e-02    -1.713712e-04    -2.280840e-03    -4.231384e-03    +6.919397e+00    +6.919411e+00    -1.392701e-03    +6.540649e-03    
+5.425000e+01    -3.611986e-02    -1.654712e-04    -1.605306e-03    -2.891124e-03    +6.909807e+00    +6.909813e+00    -1.292591e-03    +4.180596e-03    
+5.450000e+01    -3.896129e-02    -1.615142e-04    -1.223058e-03    -2.133645e-03    +6.900927e+00    +6.900931e+00    -1.193651e-03    +1.878767e-03    
+5.475000e+01    -4.157801e-02    -1.585024e-04    -1.123529e-03    -1.939800e-03    +6.892750e+00    +6.892753e+00    -1.095980e-03    -3.281263e-04    
+5.500000e+01    -4.397304e-02    -1.556650e-04    -1.291581e-03    -2.280849e-03    +6.885266e+00    +6.885270e+00    -9.996745e-04    -2.400058e-03    
+5.525000e+01    -4.614960e-02    -1.524525e-04    -1.706295e-03    -3.116049e-03    +6.878464e+00    +6.878471e+00    -9.048249e-04    -4.281051e-03    
+5.550000e+01    -4.811109e-02    -1.485313e-04    -2.335804e-03    -4.382329e-03    +6.872334e+00    +6.872349e+00    -8.114977e-04    -5.848450e-03    
+5.575000e+01    -4.986063e-02    -1.438665e-04    -2.983308e-03    -5.686160e-03    +6.866867e+00    +6.866892e+00    -7.193489e-04    -4.581462e-03    
+5.600000e+01    -5.140125e-02    -1.388953e-04    -3.445071e-03    -6.619195e-03    +6.862052e+00    +6.862087e+00    -6.286874e-04    -2.882298e-03    
+5.625000e+01    -5.273646e-02    -1.341135e-04    -3.685066e-03    -7.108387e-03    +6.857880e+00    +6.857919e+00    -5.396283e-04    -1.030970e-03    
+5.650000e+01    -5.387005e-02    -1.299110e-04    -3.689641e-03    -7.125649e-03    +6.854337e+00    +6.854377e+00    -4.522659e-04    +8.928866e-04    
+5.675000e+01    -5.480599e-02    -1.265456e-04    -3.453054e-03    -6.658978e-03    +6.851412e+00    +6.851447e+00    -3.666953e-04    +2.840236e-03    
+5.700000e+01    -5.554850e-02    -1.241368e-04    -2.974687e-03    -5.706888e-03    +6.849092e+00    +6.849118e+00    -2.830080e-04    +4.775996e-03    
+5.725000e+01    -5.610196e-02    -1.226667e-04    -2.257789e-03    -4.275909e-03    +6.847363e+00    +6.847377e+00    -2.012899e-04    +6.671120e-03    
+5.750000e+01    -5.647098e-02    -1.219872e-04    -1.309074e-03    -2.379756e-03    +6.846209e+00    +6.846214e+00    -1.216218e-04    +8.497174e-03    
+5.775000e+01    -5.666033e-02    -1.218295e-04    -1.389373e-04    -3.975293e-05    +6.845618e+00    +6.845618e+00    -4.407659e-05    +1.022172e-02    
+5.800000e+01    -5.667493e-02    -1.218175e-04    +1.237596e-03    +2.713293e-03    +6.845572e+00    +6.845578e+00    +3.128008e-05    +1.180135e-02    
+5.825000e+01    -5.651983e-02    -1.214850e-04    +2.797798e-03    +5.832978e-03    +6.846057e+00    +6.846083e+00    +1.044108e-04    +1.315471e-02    
+5.850000e+01    -5.619971e-02    -1.203088e-04    +4.400124e-03    +9.035159e-03    +6.847057e+00    +6.847121e+00    +1.757074e-04    +1.246132e-02    
+5.875000e+01    -5.571887e-02    -1.178121e-04    +5.875492e-03    +1.198071e-02    +6.848560e+00    +6.848672e+00    +2.450509e-04    +1.110181e-02    
+5.900000e+01    -5.508194e-02    -1.136301e-04    +7.172527e-03    +1.456616e-02    +6.850550e+00    +6.850716e+00    +3.122969e-04    +9.580734e-03    
+5.925000e+01    -5.429381e-02    -1.075156e-04    +8.276094e-03    +1.676076e-02    +6.853013e+00    +6.853233e+00    +3.773529e-04    +7.975210e-03    
+5.950000e+01    -5.335958e-02    -9.933542e-05    +9.178328e-03    +1.854854e-02    +6.855933e+00    +6.856202e+00    +4.401489e-04    +6.326363e-03    
+5.975000e+01    -5.228445e-02    -8.906591e-05    +9.875554e-03    +1.992212e-02    +6.859293e+00    +6.859603e+00    +5.006449e-04    +4.661851e-03    
+6.000000e+01    -5.107379e-02    -7.678592e-05    +1.036688e-02    +2.087992e-02    +6.863076e+00    +6.863417e+00    +5.587475e-04    +3.000174e-03    
+6.025000e+01    -4.973312e-02    -6.266897e-05    +1.065345e-02    +2.142460e-02    +6.867266e+00    +6.867625e+00    +6.144054e-04    +1.357098e-03    
+6.050000e+01    -4.826803e-02    -4.697275e-05    +1.073818e-02    +2.156249e-02    +6.871845e+00    +6.872208e+00    +6.676237e-04    -2.540299e-04    
+6.075000e+01    -4.668413e-02    -3.002863e-05    +1.062532e-02    +2.130279e-02    +6.876795e+00    +6.877149e+00    +7.183650e-04    -1.823475e-03    
+6.100000e+01    -4.498717e-02    -1.223213e-05    +1.032018e-02    +2.065693e-02    +6.882098e+00    +6.882431e+00    +7.665544e-04    -3.343221e-03    
+6.125000e+01    -4.318302e-02    +5.967768e-06    +9.829042e-03    +1.963837e-02    +6.887736e+00    +6.888037e+00    +8.121483e-04    -4.805010e-03    
+6.150000e+01    -4.127765e-02    +2.408040e-05    +9.159222e-03    +1.826270e-02    +6.893691e+00    +6.893951e+00    +8.551138e-04    -6.200022e-03    
+6.175000e+01    -3.927710e-02    +4.158526e-05    +8.319199e-03    +1.654792e-02    +6.899943e+00    +6.900157e+00    +8.954254e-04    -7.517798e-03    
+6.200000e+01    -3.718744e-02    +5.794459e-05    +7.318977e-03    +1.451510e-02    +6.906473e+00    +6.906638e+00    +9.330684e-04    -8.744283e-03    
+6.225000e+01    -3.501481e-02    +7.261689e-05    +6.170793e-03    +1.218979e-02    +6.913263e+00    +6.913379e+00    +9.680153e-04    -9.857711e-03    
+6.250000e+01    -3.276555e-02    +8.507249e-05    +4.890982e-03    +9.605704e-03    +6.920292e+00    +6.920364e+00    +1.000105e-03    -1.081448e-02    
+6.275000e+01    -3.044671e-02    +9.482379e-05    +3.513932e-03    +6.832580e-03    +6.927538e+00    +6.927575e+00    +1.028887e-03    -1.137002e-02    
+6.300000e+01    -2.806730e-02    +1.015396e-04    +2.154012e-03    +4.099811e-03    +6.934974e+00    +6.934987e+00    +1.053114e-03    -1.049172e-02    
+6.325000e+01    -2.567471e-02    +1.051819e-04    +9.085106e-04    +1.602036e-03    +6.942451e+00    +6.942453e+00    +1.040417e-03    -9.490674e-03    
+6.350000e+01    -2.332431e-02    +1.059812e-04    -2.111795e-04    -6.384352e-04    +6.949796e+00    +6.949796e+00    +1.016195e-03    -8.433430e-03    
+6.375000e+01    -2.103267e-02    +1.043445e-04    -1.199445e-03    -2.611200e-03    +6.956957e+00    +6.956962e+00    +9.890066e-04    -7.349026e-03    
+6.400000e+01    -1.880510e-02    +1.007010e-04    -2.053597e-03    -4.311746e-03    +6.963918e+00    +6.963933e+00    +9.601290e-04    -6.255649e-03    
+6.425000e+01    -1.664478e-02    +9.546743e-05    -2.772912e-03    -5.739470e-03    +6.970669e+00    +6.970695e+00    +9.301625e-04    -5.166412e-03    
+6.450000e+01    -1.455379e-02    +8.903760e-05    -3.358148e-03    -6.896679e-03    +6.977204e+00    +6.977241e+00    +8.994702e-04    -4.091479e-03    
+6.475000e+01    -1.253350e-02    +8.177610e-05    -3.811231e-03    -7.787960e-03    +6.983517e+00    +6.983564e+00    +8.682993e-04    -3.038951e-03    
+6.500000e+01    -1.058480e-02    +7.401483e-05    -4.135047e-03    -8.419751e-03    +6.989607e+00    +6.989662e+00    +8.368294e-04    -2.015499e-03    
+6.525000e+01    -8.708221e-03    +6.605090e-05    -4.333276e-03    -8.800008e-03    +6.995471e+00    +6.995532e+00    +8.051953e-04    -1.026632e-03    
+6.550000e+01    -6.904016e-03    +5.814586e-05    -4.410291e-03    -8.938000e-03    +7.001109e+00    +7.001172e+00    +7.734996e-04    -7.733479e-05    
+6.575000e+01    -5.172237e-03    +5.052545e-05    -4.371129e-03    -8.844247e-03    +7.006521e+00    +7.006582e+00    +7.418210e-04    +8.273774e-04    
+6.600000e+01    -3.512775e-03    +4.338010e-05    -4.221450e-03    -8.530446e-03    +7.011707e+00    +7.011764e+00    +7.102209e-04    +1.683095e-03    
+6.625000e+01    -1.925372e-03    +3.686544e-05    -3.967816e-03    -8.010029e-03    +7.016668e+00    +7.016718e+00    +6.787661e-04    +2.480342e-03    
+6.650000e+01    -4.096788e-04    +3.110282e-05    -3.618004e-03    -7.298787e-03    +7.021404e+00    +7.021446e+00    +6.474723e-04    +3.209736e-03    
+6.675000e+01    +1.034701e-03    +2.618001e-05    -3.181233e-03    -6.415327e-03    +7.025918e+00    +7.025950e+00    +6.163649e-04    +3.858118e-03    
+6.700000e+01    +2.408214e-03    +2.215116e-05    -2.669535e-03    -5.383814e-03    +7.030210e+00    +7.030233e+00    +5.854614e-04    +4.394181e-03    
+6.725000e+01    +3.711209e-03    +1.901526e-05    -2.146743e-03    -4.331912e-03    +7.034282e+00    +7.034297e+00    +5.546645e-04    +4.021240e-03    
+6.750000e+01    +4.944116e-03    +1.666038e-05    -1.679918e-03    -3.393510e-03    +7.038135e+00    +7.038144e+00    +5.241339e-04    +3.486148e-03    
+6.775000e+01    +6.107580e-03    +1.494195e-05    -1.282108e-03    -2.594419e-03    +7.041771e+00    +7.041776e+00    +4.939000e-04    +2.906734e-03    
+6.800000e+01    +7.202293e-03    +1.372113e-05    -9.572472e-04    -1.942224e-03    +7.045192e+00    +7.045195e+00    +4.639769e-04    +2.310944e-03    
+6.825000e+01    +8.228981e-03    +1.287196e-05    -7.065873e-04    -1.439179e-03    +7.048400e+00    +7.048402e+00    +4.343765e-04    +1.713511e-03    
+6.850000e+01    +9.188393e-03    +1.228373e-05    -5.298155e-04    -1.084434e-03    +7.051398e+00    +7.051399e+00    +4.051104e-04    +1.124507e-03    
+6.875000e+01    +1.008131e-02    +1.186198e-05    -4.254572e-04    -8.748527e-04    +7.054189e+00    +7.054189e+00    +3.761911e-04    +5.521844e-04    
+6.900000e+01    +1.090853e-02    +1.152881e-05    -3.910074e-04    -8.052671e-04    +7.056774e+00    +7.056774e+00    +3.476316e-04    +4.512558e-06    
+6.925000e+01    +1.167091e-02    +1.122282e-05    -4.228776e-04    -8.683780e-04    +7.059156e+00    +7.059157e+00    +3.194465e-04    -5.094106e-04    
+6.950000e+01    +1.236931e-02    +1.089882e-05    -5.161442e-04    -1.054248e-03    +7.061339e+00    +7.061340e+00    +2.916524e-04    -9.775782e-04    
+6.975000e+01    +1.300465e-02    +1.052742e-05    -6.637789e-04    -1.348760e-03    +7.063324e+00    +7.063326e+00    +2.642681e-04    -1.378574e-03    
+7.000000e+01    +1.357789e-02    +1.009673e-05    -8.448774e-04    -1.710084e-03    +7.065116e+00    +7.065118e+00    +2.373222e-04    -1.512075e-03    
+7.025000e+01    +1.409009e-02    +9.620344e-06    -1.010651e-03    -2.040667e-03    +7.066716e+00    +7.066719e+00    +2.108538e-04    -1.132644e-03    
+7.050000e+01    +1.454234e-02    +9.135751e-06    -1.126045e-03    -2.270477e-03    +7.068130e+00    +7.068134e+00    +1.848600e-04    -7.058726e-04    
+7.075000e+01    +1.493573e-02    +8.679314e-06    -1.186586e-03    -2.390640e-03    +7.069359e+00    +7.069363e+00    +1.593576e-04    -2.554533e-04    
+7.100000e+01    +1.527141e-02    +8.278824e-06    -1.189996e-03    -2.396653e-03    +7.070408e+00    +7.070412e+00    +1.343629e-04    +2.073539e-04    
+7.125000e+01    +1.555056e-02    +7.952670e-06    -1.135188e-03    -2.286380e-03    +7.071280e+00    +7.071284e+00    +1.098924e-04    +6.748435e-04    
+7.150000e+01    +1.577439e-02    +7.709640e-06    -1.022020e-03    -2.059554e-03    +7.071980e+00    +7.071983e+00    +8.596199e-05    +1.139797e-03    
+7.175000e+01    +1.594416e-02    +7.549063e-06    -8.511895e-04    -1.717571e-03    +7.072510e+00    +7.072513e+00    +6.258772e-05    +1.596121e-03    
+7.200000e+01    +1.606116e-02    +7.461230e-06    -6.241702e-04    -1.263355e-03    +7.072876e+00    +7.072877e+00    +3.978528e-05    +2.037670e-03    
+7.225000e+01    +1.612671e-02    +7.428046e-06    -3.432750e-04    -7.014972e-04    +7.073081e+00    +7.073081e+00    +1.757062e-05    +2.457268e-03    
+7.250000e+01    +1.614218e-02    +7.423873e-06    -1.189589e-05    -3.873044e-05    +7.073129e+00    +7.073129e+00    -4.039827e-06    +2.844956e-03    
+7.275000e+01    +1.610896e-02    +7.416623e-06    +3.647713e-04    +7.146179e-04    +7.073025e+00    +7.073026e+00    -2.502894e-05    +3.181929e-03    
+7.300000e+01    +1.602850e-02    +7.369490e-06    +7.703871e-04    +1.525942e-03    +7.072774e+00    +7.072776e+00    -4.537300e-05    +3.308769e-03    
+7.325000e+01    +1.590232e-02    +7.245589e-06    +1.163413e-03    +2.312239e-03    +7.072379e+00    +7.072384e+00    -6.502932e-05    +2.981698e-03    
+7.350000e+01    +1.573201e-02    +7.015771e-06    +1.512742e-03    +3.011353e-03    +7.071847e+00    +7.071854e+00    -8.399653e-05    +2.611298e-03    
+7.375000e+01    +1.551914e-02    +6.659759e-06    +1.814116e-03    +3.614808e-03    +7.071182e+00    +7.071192e+00    -1.022591e-04    +2.216416e-03    
+7.400000e+01    +1.526535e-02    +6.165583e-06    +2.065089e-03    +4.117739e-03    +7.070389e+00    +7.070402e+00    -1.198062e-04    +1.807081e-03    
+7.425000e+01    +1.497228e-02    +5.529257e-06    +2.264273e-03    +4.517373e-03    +7.069473e+00    +7.069489e+00    -1.366329e-04    +1.390035e-03    
+7.450000e+01    +1.464158e-02    +4.754310e-06    +2.410989e-03    +4.812350e-03    +7.068440e+00    +7.068458e+00    -1.527260e-04    +9.698102e-04    
+7.475000e+01    +1.427495e-02    +3.851221e-06    +2.505103e-03    +5.002380e-03    +7.067294e+00    +7.067313e+00    -1.680805e-04    +5.504542e-04    
+7.500000e+01    +1.387405e-02    +2.836694e-06    +2.546962e-03    +5.088123e-03    +7.066041e+00    +7.066061e+00    -1.827032e-04    +1.354957e-04    
+7.525000e+01    +1.344058e-02    +1.732929e-06    +2.537298e-03    +5.071001e-03    +7.064687e+00    +7.064707e+00    -1.965865e-04    -2.724725e-04    
+7.550000e+01    +1.297623e-02    +5.669138e-07    +2.477166e-03    +4.953069e-03    +7.063235e+00    +7.063255e+00    -2.097213e-04    -6.709926e-04    
+7.575000e+01    +1.248272e-02    -6.303764e-07    +2.367936e-03    +4.737006e-03    +7.061693e+00    +7.061711e+00    -2.221032e-04    -1.057534e-03    
+7.600000e+01    +1.196177e-02    -1.824824e-06    +2.211307e-03    +4.426139e-03    +7.060065e+00    +7.060081e+00    -2.337287e-04    -1.429420e-03    
+7.625000e+01    +1.141511e-02    -2.980047e-06    +2.009339e-03    +4.024518e-03    +7.058357e+00    +7.058370e+00    -2.445986e-04    -1.783582e-03    
+7.650000e+01    +1.084446e-02    -4.058324e-06    +1.764525e-03    +3.537051e-03    +7.056574e+00    +7.056583e+00    -2.547210e-04    -2.116183e-03    
+7.675000e+01    +1.025154e-02    -5.021549e-06    +1.479920e-03    +2.969776e-03    +7.054721e+00    +7.054728e+00    -2.640859e-04    -2.422049e-03    
+7.700000e+01    +9.638136e-03    -5.832254e-06    +1.159464e-03    +2.330493e-03    +7.052804e+00    +7.052808e+00    -2.726467e-04    -2.692249e-03    
+7.725000e+01    +9.006229e-03    -6.455142e-06    +8.092971e-04    +1.631412e-03    +7.050829e+00    +7.050831e+00    -2.802727e-04    -2.900427e-03    
+7.750000e+01    +8.358374e-03    -6.864353e-06    +4.598143e-04    +9.332741e-04    +7.048805e+00    +7.048805e+00    -2.865999e-04    -2.684706e-03    
+7.775000e+01    +7.708698e-03    -7.057766e-06    +1.401061e-04    +2.942537e-04    +7.046774e+00    +7.046774e+00    -2.818660e-04    -2.427439e-03    
+7.800000e+01    +7.071967e-03    -7.054379e-06    -1.461014e-04    -2.781591e-04    +7.044785e+00    +7.044785e+00    -2.752724e-04    -2.151841e-03    
+7.825000e+01    +6.451093e-03    -6.884240e-06    -3.971279e-04    -7.805437e-04    +7.042844e+00    +7.042845e+00    -2.679920e-04    -1.867213e-03    
+7.850000e+01    +5.847312e-03    -6.578023e-06    -6.122235e-04    -1.211339e-03    +7.040958e+00    +7.040959e+00    -2.603152e-04    -1.579130e-03    
+7.875000e+01    +5.261368e-03    -6.165360e-06    -7.912322e-04    -1.570174e-03    +7.039126e+00    +7.039128e+00    -2.523860e-04    -1.291533e-03    
+7.900000e+01    +4.693734e-03    -5.674125e-06    -9.344308e-04    -1.857547e-03    +7.037353e+00    +7.037355e+00    -2.442937e-04    -1.007434e-03    
+7.925000e+01    +4.144713e-03    -5.130031e-06    -1.042430e-03    -2.074628e-03    +7.035637e+00    +7.035640e+00    -2.360996e-04    -7.292035e-04    
+7.950000e+01    +3.614486e-03    -4.556395e-06    -1.116109e-03    -2.223128e-03    +7.033980e+00    +7.033984e+00    -2.278486e-04    -4.587877e-04    
+7.975000e+01    +3.103146e-03    -3.974014e-06    -1.156563e-03    -2.305196e-03    +7.032382e+00    +7.032386e+00    -2.195740e-04    -1.977526e-04    
+8.000000e+01    +2.610718e-03    -3.401126e-06    -1.165062e-03    -2.323336e-03    +7.030843e+00    +7.030847e+00    -2.113010e-04    +5.263376e-05    
+8.025000e+01    +2.137176e-03    -2.853429e-06    -1.143016e-03    -2.280337e-03    +7.029363e+00    +7.029367e+00    -2.030485e-04    +2.913575e-04    
+8.050000e+01    +1.682457e-03    -2.344140e-06    -1.091946e-03    -2.179214e-03    +7.027942e+00    +7.027946e+00    -1.948306e-04    +5.176216e-04    
+8.075000e+01    +1.246469e-03    -1.884071e-06    -1.013557e-03    -2.023353e-03    +7.026580e+00    +7.026583e+00    -1.866595e-04    +7.292571e-04    
+8.100000e+01    +8.290965e-04    -1.481682e-06    -9.098288e-04    -1.816700e-03    +7.025276e+00    +7.025278e+00    -1.785420e-04    +9.239526e-04    
+8.125000e+01    +4.302105e-04    -1.143125e-06    -7.830814e-04    -1.563882e-03    +7.024029e+00    +7.024031e+00    -1.704837e-04    +1.098583e-03    
+8.150000e+01    +4.967091e-05    -8.722602e-07    -6.362602e-04    -1.270781e-03    +7.022840e+00    +7.022841e+00    -1.624888e-04    +1.246213e-03    
+8.175000e+01    -3.126761e-04    -6.696308e-07    -4.811889e-04    -9.610427e-04    +7.021708e+00    +7.021708e+00    -1.545648e-04    +1.231674e-03    
+8.200000e+01    -6.569907e-04    -5.292912e-07    -3.355625e-04    -6.700703e-04    +7.020632e+00    +7.020632e+00    -1.467103e-04    +1.096091e-03    
+8.225000e+01    -9.834299e-04    -4.409193e-07    -2.078403e-04    -4.148024e-04    +7.019611e+00    +7.019612e+00    -1.389238e-04    +9.460404e-04    
+8.250000e+01    -1.292152e-03    -3.938513e-07    -9.931122e-05    -1.978380e-04    +7.018647e+00    +7.018647e+00    -1.312081e-04    +7.896637e-04    
+8.275000e+01    -1.583322e-03    -3.782166e-07    -1.050281e-05    -2.025227e-05    +7.017737e+00    +7.017737e+00    -1.235658e-04    +6.310141e-04    
+8.300000e+01    -1.857112e-03    -3.851361e-07    +5.847447e-05    +1.177163e-04    +7.016881e+00    +7.016881e+00    -1.160002e-04    +4.727282e-04    
+8.325000e+01    -2.113701e-03    -4.068147e-07    +1.077983e-04    +2.164076e-04    +7.016079e+00    +7.016079e+00    -1.085150e-04    +3.167973e-04    
+8.350000e+01    -2.353277e-03    -4.365799e-07    +1.378712e-04    +2.766131e-04    +7.015331e+00    +7.015331e+00    -1.011141e-04    +1.648440e-04    
+8.375000e+01    -2.576038e-03    -4.688882e-07    +1.492929e-04    +2.995214e-04    +7.014635e+00    +7.014635e+00    -9.380157e-05    +1.842116e-05    
+8.400000e+01    -2.782191e-03    -4.993100e-07    +1.428591e-04    +2.867148e-04    +7.013990e+00    +7.013990e+00    -8.658185e-05    -1.208731e-04    
+8.425000e+01    -2.971952e-03    -5.245001e-07    +1.195887e-04    +2.402246e-04    +7.013397e+00    +7.013397e+00    -7.945957e-05    -2.510466e-04    
+8.450000e+01    -3.145551e-03    -5.421584e-07    +8.078452e-05    +1.626517e-04    +7.012855e+00    +7.012855e+00    -7.243955e-05    -3.695333e-04    
+8.475000e+01    -3.303227e-03    -5.509893e-07    +2.823696e-05    +5.757438e-05    +7.012362e+00    +7.012362e+00    -6.552672e-05    -4.710805e-04    
+8.500000e+01    -3.445230e-03    -5.507723e-07    -3.329671e-05    -6.549323e-05    +7.011918e+00    +7.011918e+00    -5.872595e-05    -5.134552e-04    
+8.525000e+01    -3.571821e-03    -5.428241e-07    -9.143029e-05    -1.817762e-04    +7.011523e+00    +7.011523e+00    -5.204145e-05    -4.168034e-04    
+8.550000e+01    -3.683272e-03    -5.300395e-07    -1.367526e-04    -2.724462e-04    +7.011174e+00    +7.011174e+00    -4.547817e-05    -3.085530e-04    
+8.575000e+01    -3.779866e-03    -5.152357e-07    -1.681888e-04    -3.353481e-04    +7.010873e+00    +7.010873e+00    -3.904121e-05    -1.946601e-04    
+8.600000e+01    -3.861897e-03    -5.006612e-07    -1.852268e-04    -3.694533e-04    +7.010616e+00    +7.010616e+00    -3.273573e-05    -7.817954e-05    
+8.625000e+01    -3.929671e-03    -4.879452e-07    -1.876618e-04    -3.743486e-04    +7.010404e+00    +7.010405e+00    -2.656680e-05    +3.901704e-05    
+8.650000e+01    -3.983507e-03    -4.780903e-07    -1.755060e-04    -3.500566e-04    +7.010236e+00    +7.010236e+00    -2.053947e-05    +1.553179e-04    
+8.675000e+01    -4.023733e-03    -4.714876e-07    -1.488893e-04    -2.968364e-04    +7.010110e+00    +7.010111e+00    -1.465865e-05    +2.704414e-04    
+8.700000e+01    -4.050691e-03    -4.679472e-07    -1.081833e-04    -2.154315e-04    +7.010026e+00    +7.010026e+00    -8.929183e-06    +3.807952e-04    
+8.725000e+01    -4.064731e-03    -4.667357e-07    -5.401151e-05    -1.070903e-04    +7.009982e+00    +7.009982e+00    -3.355859e-06    +4.859310e-04    
+8.750000e+01    -4.066215e-03    -4.666347e-07    +1.285253e-05    +2.663761e-05    +7.009978e+00    +7.009978e+00    +2.056694e-06    +5.838876e-04    
+8.775000e+01    -4.055517e-03    -4.660089e-07    +9.131542e-05    +1.835621e-04    +7.010011e+00    +7.010011e+00    +7.303978e-06    +6.715035e-04    
+8.800000e+01    -4.033019e-03    -4.628925e-07    +1.795587e-04    +3.600425e-04    +7.010081e+00    +7.010082e+00    +1.238207e-05    +7.403336e-04    
+8.825000e+01    -3.999110e-03    -4.552021e-07    +2.677151e-04    +5.363397e-04    +7.010187e+00    +7.010188e+00    +1.728819e-05    +6.700389e-04    
+8.850000e+01    -3.954189e-03    -4.413034e-07    +3.461730e-04    +6.932278e-04    +7.010328e+00    +7.010328e+00    +2.201779e-05    +5.850611e-04    
+8.875000e+01    -3.898664e-03    -4.200992e-07    +4.135798e-04    +8.279989e-04    +7.010501e+00    +7.010502e+00    +2.656662e-05    +4.931038e-04    
+8.900000e+01    -3.832952e-03    -3.909808e-07    +4.692597e-04    +9.393004e-04    +7.010707e+00    +7.010707e+00    +3.093145e-05    +3.973054e-04    
+8.925000e+01    -3.757476e-03    -3.538061e-07    +5.128523e-04    +1.026411e-03    +7.010943e+00    +7.010943e+00    +3.511056e-05    +2.995785e-04    
+8.950000e+01    -3.672664e-03    -3.088709e-07    +5.441887e-04    +1.088994e-03    +7.011208e+00    +7.011209e+00    +3.909929e-05    +2.010828e-04    
+8.975000e+01    -3.578954e-03    -2.568727e-07    +5.632422e-04    +1.126997e-03    +7.011500e+00    +7.011501e+00    +4.289691e-05    +1.029397e-04    
+9.000000e+01    -3.476786e-03    -1.988686e-07    +5.701058e-04    +1.140608e-03    +7.011820e+00    +7.011821e+00    +4.650052e-05    +5.949500e-06    
+9.025000e+01    -3.366601e-03    -1.362287e-07    +5.649756e-04    +1.130222e-03    +7.012164e+00    +7.012165e+00    +4.991111e-05    -8.903514e-05    
+9.050000e+01    -3.248846e-03    -7.058840e-08    +5.481291e-04    +1.096398e-03    +7.012532e+00    +7.012533e+00    +5.312494e-05    -1.815591e-04    
+9.075000e+01    -3.123972e-03    -3.802975e-09    +5.199191e-04    +1.039845e-03    +7.012922e+00    +7.012923e+00    +5.613933e-05    -2.708677e-04    
+9.100000e+01    -2.992440e-03    +6.210530e-08    +4.807804e-04    +9.614352e-04    +7.013333e+00    +7.013334e+00    +5.895116e-05    -3.564058e-04    
+9.125000e+01    -2.854718e-03    +1.249995e-07    +4.312356e-04    +8.622200e-04    +7.013764e+00    +7.013764e+00    +6.155623e-05    -4.373147e-04    
+9.150000e+01    -2.711284e-03    +1.826850e-07    +3.719218e-04    +7.434770e-04    +7.014212e+00    +7.014212e+00    +6.394808e-05    -5.126271e-04    
+9.175000e+01    -2.562639e-03    +2.329712e-07    +3.036323e-04    +6.067975e-04    +7.014676e+00    +7.014677e+00    +6.611602e-05    -5.808074e-04    
+9.200000e+01    -2.409319e-03    +2.737487e-07    +2.274472e-04    +4.543459e-04    +7.015156e+00    +7.015156e+00    +6.803911e-05    -6.388037e-04    
+9.225000e+01    -2.251958e-03    +3.032702e-07    +1.482882e-04    +2.959689e-04    +7.015647e+00    +7.015647e+00    +6.965208e-05    -6.282107e-04    
+9.250000e+01    -2.093233e-03    +3.207658e-07    +7.323984e-05    +1.458373e-04    +7.016143e+00    +7.016143e+00    +6.923189e-05    -5.728420e-04    
+9.275000e+01    -1.936753e-03    +3.268453e-07    +5.490195e-06    +1.032600e-05    +7.016632e+00    +7.016632e+00    +6.768862e-05    -5.112500e-04    
+9.300000e+01    -1.784003e-03    +3.230278e-07    -5.438875e-05    -1.094242e-04    +7.017110e+00    +7.017110e+00    +6.596765e-05    -4.467525e-04    
+9.325000e+01    -1.635292e-03    +3.110080e-07    -1.061378e-04    -2.128980e-04    +7.017574e+00    +7.017574e+00    +6.415397e-05    -3.810397e-04    
+9.350000e+01    -1.490790e-03    +2.924422e-07    -1.496683e-04    -2.999218e-04    +7.018026e+00    +7.018026e+00    +6.228531e-05    -3.151517e-04    
+9.375000e+01    -1.350598e-03    +2.689002e-07    -1.850081e-04    -3.705543e-04    +7.018464e+00    +7.018464e+00    +6.038330e-05    -2.499090e-04    
+9.400000e+01    -1.214775e-03    +2.418396e-07    -2.122739e-04    -4.250317e-04    +7.018888e+00    +7.018889e+00    +5.846182e-05    -1.859105e-04    
+9.425000e+01    -1.083355e-03    +2.125913e-07    -2.316515e-04    -4.637283e-04    +7.019299e+00    +7.019299e+00    +5.653033e-05    -1.236627e-04    
+9.450000e+01    -9.563539e-04    +1.823513e-07    -2.433788e-04    -4.871225e-04    +7.019696e+00    +7.019696e+00    +5.459568e-05    -6.349121e-05    
+9.475000e+01    -8.337730e-04    +1.521783e-07    -2.477422e-04    -4.957888e-04    +7.020079e+00    +7.020079e+00    +5.266266e-05    -5.839409e-06    
+9.500000e+01    -7.156003e-04    +1.229900e-07    -2.451022e-04    -4.904504e-04    +7.020448e+00    +7.020449e+00    +5.073842e-05    +4.854691e-05    
+9.525000e+01    -6.018214e-04    +9.556514e-08    -2.358349e-04    -4.718609e-04    +7.020804e+00    +7.020804e+00    +4.881814e-05    +1.001688e-04    
+9.550000e+01    -4.924215e-04    +7.055462e-08    -2.202685e-04    -4.406782e-04    +7.021146e+00    +7.021146e+00    +4.690679e-05    +1.492935e-04    
+9.575000e+01    -3.873779e-04    +4.848839e-08    -1.987623e-04    -3.976217e-04    +7.021474e+00    +7.021474e+00    +4.500628e-05    +1.951594e-04    
+9.600000e+01    -2.866648e-04    +2.977590e-08    -1.717726e-04    -3.436047e-04    +7.021789e+00    +7.021789e+00    +4.311774e-05    +2.369766e-04    
+9.625000e+01    -1.902539e-04    +1.470662e-08    -1.398103e-04    -2.796500e-04    +7.022090e+00    +7.022090e+00    +4.124175e-05    +2.746617e-04    
+9.650000e+01    -9.811570e-05    +3.482603e-09    -1.025604e-04    -2.051278e-04    +7.022378e+00    +7.022378e+00    +3.937915e-05    +3.215171e-04    
+9.675000e+01    -1.021940e-05    -3.839121e-09    -6.440951e-05    -1.288114e-04    +7.022653e+00    +7.022653e+00    +3.753013e-05    +2.890152e-04    
+9.700000e+01    +7.346699e-05    -7.796026e-09    -3.066656e-05    -6.131754e-05    +7.022914e+00    +7.022914e+00    +3.569548e-05    +2.509361e-04    
+9.725000e+01    +1.529772e-04    -9.060876e-09    -1.694328e-06    -3.370549e-06    +7.023163e+00    +7.023163e+00    +3.387599e-05    +2.126405e-04    
+9.750000e+01    +2.283465e-04    -8.255587e-09    +2.248308e-05    +4.498264e-05    +7.023398e+00    +7.023398e+00    +3.207213e-05    +1.741856e-04    
+9.775000e+01    +2.996118e-04    -5.939569e-09    +4.192051e-05    +8.385288e-05    +7.023621e+00    +7.023621e+00    +3.028503e-05    +1.367768e-04    
+9.800000e+01    +3.668119e-04    -2.604376e-09    +5.672406e-05    +1.134533e-04    +7.023831e+00    +7.023831e+00    +2.851509e-05    +1.000270e-04    
+9.825000e+01    +4.299873e-04    +1.323925e-09    +6.700404e-05    +1.340054e-04    +7.024028e+00    +7.024028e+00    +2.676332e-05    +6.438998e-05    
+9.850000e+01    +4.891800e-04    +5.483971e-09    +7.290306e-05    +1.457951e-04    +7.024213e+00    +7.024213e+00    +2.503036e-05    +2.992792e-05    
+9.875000e+01    +5.444351e-04    +9.577419e-09    +7.459952e-05    +1.491799e-04    +7.024386e+00    +7.024386e+00    +2.331786e-05    -2.849952e-06    
+9.900000e+01    +5.957986e-04    +1.336720e-08    +7.228408e-05    +1.445414e-04    +7.024547e+00    +7.024547e+00    +2.162516e-05    -3.425784e-05    
+9.925000e+01    +6.433177e-04    +1.667313e-08    +6.615955e-05    +1.322857e-04    +7.024695e+00    +7.024695e+00    +1.995410e-05    -6.378755e-05    
+9.950000e+01    +6.870433e-04    +1.936974e-08    +5.647153e-05    +1.129043e-04    +7.024832e+00    +7.024832e+00    +1.830576e-05    -9.126414e-05    
+9.975000e+01    +7.270283e-04    +2.138321e-08    +4.352545e-05    +8.700812e-05    +7.024957e+00    +7.024957e+00    +1.668115e-05    -1.159056e-04    
+1.000000e+02    +7.633284e-04    +2.268973e-08    +2.777225e-05    +5.549912e-05    +7.025070e+00    +7.025070e+00    +1.508140e-05    -1.361668e-04    


==> SimArtVeh/Trajectoryx_xt_yt_thetat.txt <==
# git commit hash:    161a600 
time    xt    yt    thetat    
#
+0.000000e+00    -4.000000e+00    -1.000000e+00    +0.000000e+00    
+2.500000e-01    -3.998143e+00    -1.000004e+00    -4.225860e-03    
+5.000000e-01    -3.992399e+00    -1.000065e+00    -1.679148e-02    
+7.500000e-01    -3.982267e+00    -1.000341e+00    -3.735168e-02    
+1.000000e+00    -3.966958e+00    -1.001131e+00    -6.530310e-02    
+1.250000e+00    -3.945470e+00    -1.002918e+00    -9.975175e-02    
+1.500000e+00    -3.916694e+00    -1.006392e+00    -1.394861e-01    
+1.750000e+00    -3.879526e+00    -1.012462e+00    -1.829698e-01    
+2.000000e+00    -3.832983e+00    -1.022209e+00    -2.283641e-01    
+2.250000e+00    -3.777853e+00    -1.036273e+00    -2.684364e-01    
+2.500000e+00    -3.717076e+00    -1.053978e+00    -2.957874e-01    
+2.750000e+00    -3.652817e+00    -1.074120e+00    -3.093362e-01    
+3.000000e+00    -3.586433e+00    -1.095428e+00    -3.097123e-01    
+3.250000e+00    -3.518814e+00    -1.116692e+00    -2.976622e-01    
+3.500000e+00    -3.450453e+00    -1.136850e+00    -2.739756e-01    
+3.750000e+00    -3.381486e+00    -1.155018e+00    -2.394358e-01    
+4.000000e+00    -3.311712e+00    -1.170468e+00    -1.947911e-01    
+4.250000e+00    -3.240595e+00    -1.182563e+00    -1.407494e-01    
+4.500000e+00    -3.167259e+00    -1.190655e+00    -7.799741e-02    
+4.750000e+00    -3.090499e+00    -1.193955e+00    -7.245946e-03    
+5.000000e+00    -3.008799e+00    -1.191369e+00    +7.069029e-02    
+5.250000e+00    -2.920376e+00    -1.181344e+00    +1.546180e-01    
+5.500000e+00    -2.823000e+00    -1.161806e+00    +2.390368e-01    
+5.750000e+00    -2.716080e+00    -1.131198e+00    +3.152471e-01    
+6.000000e+00    -2.604363e+00    -1.090701e+00    +3.773718e-01    
+6.250000e+00    -2.493260e+00    -1.043444e+00    +4.245485e-01    
+6.500000e+00    -2.384460e+00    -9.918898e-01    +4.584710e-01    
+6.750000e+00    -2.278706e+00    -9.380873e-01    +4.811499e-01    
+7.000000e+00    -2.176305e+00    -8.836584e-01    +4.946429e-01    
+7.250000e+00    -2.077301e+00    -8.297920e-01    +5.009196e-01    
+7.500000e+00    -1.981602e+00    -7.772940e-01    +5.018340e-01    
+7.750000e+00    -1.889059e+00    -7.266509e-01    +4.991169e-01    
+8.000000e+00    -1.799515e+00    -6.780995e-01    +4.943038e-01    
+8.250000e+00    -1.712862e+00    -6.317180e-01    +4.884550e-01    
+8.500000e+00    -1.629055e+00    -5.875194e-01    +4.820756e-01    
+8.750000e+00    -1.548081e+00    -5.454881e-01    +4.754283e-01    
+9.000000e+00    -1.469933e+00    -5.055851e-01    +4.687285e-01    
+9.250000e+00    -1.394609e+00    -4.677535e-01    +4.621537e-01    
+9.500000e+00    -1.322110e+00    -4.319252e-01    +4.558389e-01    
+9.750000e+00    -1.252442e+00    -3.980265e-01    +4.498792e-01    
+1.000000e+01    -1.185609e+00    -3.659816e-01    +4.443431e-01    
+1.025000e+01    -1.121617e+00    -3.357157e-01    +4.392717e-01    
+1.050000e+01    -1.060474e+00    -3.071578e-01    +4.346897e-01    
+1.075000e+01    -1.002190e+00    -2.802422e-01    +4.305990e-01    
+1.100000e+01    -9.467810e-01    -2.549135e-01    +4.269698e-01    
+1.125000e+01    -8.942721e-01    -2.311270e-01    +4.237544e-01    
+1.150000e+01    -8.446974e-01    -2.088508e-01    +4.208857e-01    
+1.175000e+01    -7.981028e-01    -1.880665e-01    +4.182819e-01    
+1.200000e+01    -7.545429e-01    -1.687663e-01    +4.158686e-01    
+1.225000e+01    -7.140754e-01    -1.509496e-01    +4.135954e-01    
+1.250000e+01    -6.767611e-01    -1.346196e-01    +4.114334e-01    
+1.275000e+01    -6.426619e-01    -1.197824e-01    +4.093705e-01    
+1.300000e+01    -6.118405e-01    -1.064451e-01    +4.074072e-01    
+1.325000e+01    -5.843591e-01    -9.461537e-02    +4.055514e-01    
+1.350000e+01    -5.602783e-01    -8.430065e-02    +4.038149e-01    
+1.375000e+01    -5.396547e-01    -7.550754e-02    +4.022126e-01    
+1.400000e+01    -5.225406e-01    -6.824155e-02    +4.007592e-01    
+1.425000e+01    -5.089821e-01    -6.250706e-02    +3.994654e-01    
+1.450000e+01    -4.990269e-01    -5.831081e-02    +3.983100e-01    
+1.475000e+01    -4.926117e-01    -5.561613e-02    +3.967234e-01    
+1.500000e+01    -4.896074e-01    -5.436099e-02    +3.940557e-01    
+1.525000e+01    -4.899331e-01    -5.449446e-02    +3.900848e-01    
+1.550000e+01    -4.935137e-01    -5.595399e-02    +3.845843e-01    
+1.575000e+01    -5.002858e-01    -5.866543e-02    +3.773468e-01    
+1.600000e+01    -5.101979e-01    -6.254074e-02    +3.681832e-01    
+1.625000e+01    -5.231993e-01    -6.747177e-02    +3.568928e-01    
+1.650000e+01    -5.392091e-01    -7.331728e-02    +3.432752e-01    
+1.675000e+01    -5.580950e-01    -7.989692e-02    +3.271508e-01    
+1.700000e+01    -5.796804e-01    -8.699716e-02    +3.083104e-01    
+1.725000e+01    -6.037430e-01    -9.437456e-02    +2.864838e-01    
+1.750000e+01    -6.299993e-01    -1.017561e-01    +2.613467e-01    
+1.775000e+01    -6.580877e-01    -1.088428e-01    +2.325355e-01    
+1.800000e+01    -6.875495e-01    -1.153189e-01    +1.996739e-01    
+1.825000e+01    -7.178096e-01    -1.208691e-01    +1.624241e-01    
+1.850000e+01    -7.481692e-01    -1.252078e-01    +1.205965e-01    
+1.875000e+01    -7.778882e-01    -1.281528e-01    +7.685862e-02    
+1.900000e+01    -8.070347e-01    -1.297805e-01    +3.519238e-02    
+1.925000e+01    -8.363084e-01    -1.302403e-01    -3.107679e-03    
+1.950000e+01    -8.664224e-01    -1.296088e-01    -3.803950e-02    
+1.975000e+01    -8.979633e-01    -1.278945e-01    -6.974842e-02    
+2.000000e+01    -9.313831e-01    -1.250643e-01    -9.842530e-02    
+2.025000e+01    -9.670160e-01    -1.210669e-01    -1.242438e-01    
+2.050000e+01    -1.005098e+00    -1.158499e-01    -1.473345e-01    
+2.075000e+01    -1.045784e+00    -1.093721e-01    -1.677724e-01    
+2.100000e+01    -1.089164e+00    -1.016129e-01    -1.855744e-01    
+2.125000e+01    -1.135274e+00    -9.258037e-02    -2.007028e-01    
+2.150000e+01    -1.184100e+00    -8.231722e-02    -2.130710e-01    
+2.175000e+01    -1.235588e+00    -7.090618e-02    -2.225465e-01    
+2.200000e+01    -1.289648e+00    -5.847410e-02    -2.289547e-01    
+2.225000e+01    -1.346153e+00    -4.519524e-02    -2.320840e-01    
+2.250000e+01    -1.404944e+00    -3.129379e-02    -2.316912e-01    
+2.275000e+01    -1.465821e+00    -1.704521e-02    -2.275057e-01    
+2.300000e+01    -1.528538e+00    -2.776332e-03    -2.192334e-01    
+2.325000e+01    -1.592785e+00    +1.113644e-02    -2.065611e-01    
+2.350000e+01    -1.658168e+00    +2.427138e-02    -1.891619e-01    
+2.375000e+01    -1.724152e+00    +3.616712e-02    -1.667001e-01    
+2.400000e+01    -1.788970e+00    +4.617794e-02    -1.385382e-01    
+2.425000e+01    -1.850617e+00    +5.374585e-02    -1.044466e-01    
+2.450000e+01    -1.908143e+00    +5.867201e-02    -6.505866e-02    
+2.475000e+01    -1.961030e+00    +6.103268e-02    -2.370074e-02    
+2.500000e+01    -2.009550e+00    +6.122270e-02    +1.605701e-02    
+2.525000e+01    -2.054224e+00    +5.967595e-02    +5.312872e-02    
+2.550000e+01    -2.095625e+00    +5.677036e-02    +8.677169e-02    
+2.575000e+01    -2.134315e+00    +5.281780e-02    +1.164358e-01    
+2.600000e+01    -2.170802e+00    +4.807195e-02    +1.417084e-01    
+2.625000e+01    -2.205510e+00    +4.274375e-02    +1.622811e-01    
+2.650000e+01    -2.238769e+00    +3.701846e-02    +1.779254e-01    
+2.675000e+01    -2.270799e+00    +3.107075e-02    +1.884742e-01    
+2.700000e+01    -2.301712e+00    +2.507546e-02    +1.938079e-01    
+2.725000e+01    -2.331507e+00    +1.921303e-02    +1.938479e-01    
+2.750000e+01    -2.360078e+00    +1.366891e-02    +1.885573e-01    
+2.775000e+01    -2.387209e+00    +8.626782e-03    +1.779486e-01    
+2.800000e+01    -2.412586e+00    +4.256066e-03    +1.620990e-01    
+2.825000e+01    -2.435802e+00    +6.941519e-04    +1.411747e-01    
+2.850000e+01    -2.456377e+00    -1.975130e-03    +1.154668e-01    
+2.875000e+01    -2.473782e+00    -3.744272e-03    +8.545766e-02    
+2.900000e+01    -2.487474e+00    -4.704323e-03    +5.273659e-02    
+2.925000e+01    -2.497191e+00    -5.068272e-03    +2.025846e-02    
+2.950000e+01    -2.503166e+00    -5.106680e-03    -9.939450e-03    
+2.975000e+01    -2.505836e+00    -5.049996e-03    -3.723336e-02    
+3.000000e+01    -2.505657e+00    -5.064110e-03    -6.120285e-02    
+3.025000e+01    -2.503069e+00    -5.253757e-03    -8.157463e-02    
+3.050000e+01    -2.498468e+00    -5.672459e-03    -9.819103e-02    
+3.075000e+01    -2.492194e+00    -6.334790e-03    -1.109870e-01    
+3.100000e+01    -2.484519e+00    -7.228464e-03    -1.199721e-01    
+3.125000e+01    -2.475650e+00    -8.324541e-03    -1.252157e-01    
+3.150000e+01    -2.465726e+00    -9.584936e-03    -1.268333e-01    
+3.175000e+01    -2.454827e+00    -1.096742e-02    -1.249793e-01    
+3.200000e+01    -2.442976e+00    -1.242819e-02    -1.198401e-01    
+3.225000e+01    -2.430146e+00    -1.392224e-02    -1.116303e-01    
+3.250000e+01    -2.416273e+00    -1.540203e-02    -1.005899e-01    
+3.275000e+01    -2.401262e+00    -1.681573e-02    -8.698900e-02    
+3.300000e+01    -2.385000e+00    -1.810531e-02    -7.113728e-02    
+3.325000e+01    -2.367362e+00    -1.920545e-02    -5.340946e-02    
+3.350000e+01    -2.348227e+00    -2.004587e-02    -3.451607e-02    
+3.375000e+01    -2.327520e+00    -2.056511e-02    -1.613434e-02    
+3.400000e+01    -2.305341e+00    -2.073371e-02    +4.373232e-04    
+3.425000e+01    -2.281889e+00    -2.054714e-02    +1.500720e-02    
+3.450000e+01    -2.257380e+00    -2.002104e-02    +2.748297e-02    
+3.475000e+01    -2.232221e+00    -1.919417e-02    +3.785407e-02    
+3.500000e+01    -2.207141e+00    -1.813558e-02    +4.621894e-02    
+3.525000e+01    -2.182645e+00    -1.691944e-02    +5.272237e-02    
+3.550000e+01    -2.158852e+00    -1.560396e-02    +5.748702e-02    
+3.575000e+01    -2.135839e+00    -1.424038e-02    +6.063678e-02    
+3.600000e+01    -2.113654e+00    -1.287252e-02    +6.229456e-02    
+3.625000e+01    -2.092327e+00    -1.153688e-02    +6.258114e-02    
+3.650000e+01    -2.071872e+00    -1.026291e-02    +6.161506e-02    
+3.675000e+01    -2.052290e+00    -9.073547e-03    +5.951342e-02    
+3.700000e+01    -2.033572e+00    -7.985810e-03    +5.639384e-02    
+3.725000e+01    -2.015701e+00    -7.011435e-03    +5.237792e-02    
+3.750000e+01    -1.998658e+00    -6.157457e-03    +4.759777e-02    
+3.775000e+01    -1.982418e+00    -5.426638e-03    +4.221198e-02    
+3.800000e+01    -1.966943e+00    -4.814560e-03    +3.693240e-02    
+3.825000e+01    -1.952217e+00    -4.304193e-03    +3.246475e-02    
+3.850000e+01    -1.938246e+00    -3.876244e-03    +2.889736e-02    
+3.875000e+01    -1.925042e+00    -3.514326e-03    +2.592712e-02    
+3.900000e+01    -1.912604e+00    -3.207749e-03    +2.345336e-02    
+3.925000e+01    -1.900928e+00    -2.944772e-03    +2.168289e-02    
+3.950000e+01    -1.890011e+00    -2.714451e-03    +2.060373e-02    
+3.975000e+01    -1.879847e+00    -2.507691e-03    +2.017417e-02    
+4.000000e+01    -1.870429e+00    -2.317376e-03    +2.033086e-02    
+4.025000e+01    -1.861749e+00    -2.138402e-03    +2.098561e-02    
+4.050000e+01    -1.853798e+00    -1.967727e-03    +2.199735e-02    
+4.075000e+01    -1.846569e+00    -1.804777e-03    +2.306994e-02    
+4.100000e+01    -1.840056e+00    -1.651617e-03    +2.392702e-02    
+4.125000e+01    -1.834253e+00    -1.511057e-03    +2.445474e-02    
+4.150000e+01    -1.829150e+00    -1.385739e-03    +2.458000e-02    
+4.175000e+01    -1.824736e+00    -1.277753e-03    +2.425137e-02    
+4.200000e+01    -1.820999e+00    -1.188431e-03    +2.343155e-02    
+4.225000e+01    -1.817924e+00    -1.118216e-03    +2.209340e-02    
+4.250000e+01    -1.815495e+00    -1.066608e-03    +2.021833e-02    
+4.275000e+01    -1.813693e+00    -1.032147e-03    +1.779536e-02    
+4.300000e+01    -1.812497e+00    -1.012448e-03    +1.481954e-02    
+4.325000e+01    -1.811886e+00    -1.004266e-03    +1.129311e-02    
+4.350000e+01    -1.811834e+00    -1.003596e-03    +7.227549e-03    
+4.375000e+01    -1.812315e+00    -1.005794e-03    +2.646162e-03    
+4.400000e+01    -1.813303e+00    -1.005741e-03    -2.406497e-03    
+4.425000e+01    -1.814776e+00    -9.981859e-04    -7.527370e-03    
+4.450000e+01    -1.816723e+00    -9.786501e-04    -1.227104e-02    
+4.475000e+01    -1.819139e+00    -9.435744e-04    -1.653675e-02    
+4.500000e+01    -1.822019e+00    -8.902849e-04    -2.027712e-02    
+4.525000e+01    -1.825356e+00    -8.170266e-04    -2.346152e-02    
+4.550000e+01    -1.829141e+00    -7.229853e-04    -2.606941e-02    
+4.575000e+01    -1.833365e+00    -6.083008e-04    -2.808717e-02    
+4.600000e+01    -1.838015e+00    -4.740613e-04    -2.950644e-02    
+4.625000e+01    -1.843079e+00    -3.222653e-04    -3.032329e-02    
+4.650000e+01    -1.848539e+00    -1.557628e-04    -3.053751e-02    
+4.675000e+01    -1.854380e+00    +2.180515e-05    -3.015234e-02    
+4.700000e+01    -1.860581e+00    +2.060848e-04    -2.917444e-02    
+4.725000e+01    -1.867122e+00    +3.921212e-04    -2.761396e-02    
+4.750000e+01    -1.873979e+00    +5.744826e-04    -2.548491e-02    
+4.775000e+01    -1.881128e+00    +7.473968e-04    -2.280571e-02    
+4.800000e+01    -1.888544e+00    +9.049024e-04    -1.960043e-02    
+4.825000e+01    -1.896198e+00    +1.041018e-03    -1.590134e-02    
+4.850000e+01    -1.904060e+00    +1.149957e-03    -1.175604e-02    
+4.875000e+01    -1.912094e+00    +1.226723e-03    -7.350092e-03    
+4.900000e+01    -1.920190e+00    +1.268662e-03    -3.066141e-03    
+4.925000e+01    -1.928162e+00    +1.277323e-03    +8.449085e-04    
+4.950000e+01    -1.935905e+00    +1.257030e-03    +4.343081e-03    
+4.975000e+01    -1.943407e+00    +1.212750e-03    +7.403580e-03    
+5.000000e+01    -1.950663e+00    +1.149345e-03    +1.001120e-02    
+5.025000e+01    -1.957671e+00    +1.071440e-03    +1.215751e-02    
+5.050000e+01    -1.964430e+00    +9.833543e-04    +1.383931e-02    
+5.075000e+01    -1.970940e+00    +8.890585e-04    +1.505738e-02    
+5.100000e+01    -1.977202e+00    +7.921571e-04    +1.581632e-02    
+5.125000e+01    -1.983217e+00    +6.958699e-04    +1.612455e-02    
+5.150000e+01    -1.988986e+00    +6.030213e-04    +1.599352e-02    
+5.175000e+01    -1.994507e+00    +5.160361e-04    +1.543932e-02    
+5.200000e+01    -1.999781e+00    +4.369280e-04    +1.448287e-02    
+5.225000e+01    -2.004808e+00    +3.672930e-04    +1.314958e-02    
+5.250000e+01    -2.009586e+00    +3.083009e-04    +1.147216e-02    
+5.275000e+01    -2.014115e+00    +2.606732e-04    +9.497785e-03    
+5.300000e+01    -2.018392e+00    +2.243800e-04    +7.483430e-03    
+5.325000e+01    -2.022420e+00    +1.979016e-04    +5.688818e-03    
+5.350000e+01    -2.026202e+00    +1.793386e-04    +4.157526e-03    
+5.375000e+01    -2.029742e+00    +1.668894e-04    +2.908445e-03    
+5.400000e+01    -2.033046e+00    +1.589245e-04    +1.950544e-03    
+5.425000e+01    -2.036118e+00    +1.540166e-04    +1.285818e-03    
+5.450000e+01    -2.038960e+00    +1.509559e-04    +9.105873e-04    
+5.475000e+01    -2.041577e+00    +1.487546e-04    +8.162714e-04    
+5.500000e+01    -2.043972e+00    +1.466477e-04    +9.892679e-04    
+5.525000e+01    -2.046147e+00    +1.440886e-04    +1.409754e-03    
+5.550000e+01    -2.048106e+00    +1.407465e-04    +2.046525e-03    
+5.575000e+01    -2.049853e+00    +1.365882e-04    +2.702852e-03    
+5.600000e+01    -2.051390e+00    +1.320505e-04    +3.174124e-03    
+5.625000e+01    -2.052724e+00    +1.276299e-04    +3.423321e-03    
+5.650000e+01    -2.053857e+00    +1.237197e-04    +3.436008e-03    
+5.675000e+01    -2.054795e+00    +1.205833e-04    +3.205924e-03    
+5.700000e+01    -2.055540e+00    +1.183474e-04    +2.732201e-03    
+5.725000e+01    -2.056097e+00    +1.170022e-04    +2.018120e-03    
+5.750000e+01    -2.056470e+00    +1.164059e-04    +1.070681e-03    
+5.775000e+01    -2.056660e+00    +1.162923e-04    -9.918439e-05    
+5.800000e+01    -2.056673e+00    +1.162819e-04    -1.475696e-03    
+5.825000e+01    -2.056511e+00    +1.158968e-04    -3.035181e-03    
+5.850000e+01    -2.056179e+00    +1.145987e-04    -4.635034e-03    
+5.875000e+01    -2.055683e+00    +1.119066e-04    -6.105214e-03    
+5.900000e+01    -2.055029e+00    +1.074648e-04    -7.393628e-03    
+5.925000e+01    -2.054224e+00    +1.010441e-04    -8.484661e-03    
+5.950000e+01    -2.053274e+00    +9.253577e-05    -9.370208e-03    
+5.975000e+01    -2.052185e+00    +8.194274e-05    -1.004657e-02    
+6.000000e+01    -2.050965e+00    +6.937018e-05    -1.051304e-02    
+6.025000e+01    -2.049618e+00    +5.501497e-05    -1.077115e-02    
+6.050000e+01    -2.048152e+00    +3.915342e-05    -1.082431e-02    
+6.075000e+01    -2.046571e+00    +2.212975e-05    -1.067748e-02    
+6.100000e+01    -2.044880e+00    +4.346273e-06    -1.033676e-02    
+6.125000e+01    -2.043087e+00    -1.374714e-05    -9.809327e-03    
+6.150000e+01    -2.041194e+00    -3.166414e-05    -9.103475e-03    
+6.175000e+01    -2.039209e+00    -4.889274e-05    -8.228718e-03    
+6.200000e+01    -2.037135e+00    -6.490651e-05    -7.196123e-03    
+6.225000e+01    -2.034978e+00    -7.917671e-05    -6.018997e-03    
+6.250000e+01    -2.032742e+00    -9.118635e-05    -4.714721e-03    
+6.275000e+01    -2.030435e+00    -1.004594e-04    -3.318648e-03    
+6.300000e+01    -2.028063e+00    -1.066738e-04    -1.945799e-03    
+6.325000e+01    -2.025674e+00    -1.098036e-04    -6.935250e-04    
+6.350000e+01    -2.023324e+00    -1.100950e-04    +4.272557e-04    
+6.375000e+01    -2.021031e+00    -1.079650e-04    +1.411755e-03    
+6.400000e+01    -2.018800e+00    -1.038510e-04    +2.258149e-03    
+6.425000e+01    -2.016637e+00    -9.817728e-05    +2.966558e-03    
+6.450000e+01    -2.014542e+00    -9.134405e-05    +3.538531e-03    
+6.475000e+01    -2.012518e+00    -8.372056e-05    +3.976729e-03    
+6.500000e+01    -2.010567e+00    -7.564143e-05    +4.284704e-03    
+6.525000e+01    -2.008689e+00    -6.740459e-05    +4.466732e-03    
+6.550000e+01    -2.006884e+00    -5.927044e-05    +4.527709e-03    
+6.575000e+01    -2.005153e+00    -5.146195e-05    +4.473118e-03    
+6.600000e+01    -2.003495e+00    -4.416540e-05    +4.308996e-03    
+6.625000e+01    -2.001909e+00    -3.753130e-05    +4.042213e-03    
+6.650000e+01    -2.000396e+00    -3.167537e-05    +3.680783e-03    
+6.675000e+01    -1.998955e+00    -2.667969e-05    +3.234093e-03    
+6.700000e+01    -1.997585e+00    -2.259304e-05    +2.714279e-03    
+6.725000e+01    -1.996284e+00    -1.940939e-05    +2.185168e-03    
+6.750000e+01    -1.995053e+00    -1.701374e-05    +1.713592e-03    
+6.775000e+01    -1.993891e+00    -1.526006e-05    +1.312310e-03    
+6.800000e+01    -1.992797e+00    -1.400845e-05    +9.849768e-04    
+6.825000e+01    -1.991771e+00    -1.313211e-05    +7.325914e-04    
+6.850000e+01    -1.990811e+00    -1.251968e-05    +5.546189e-04    
+6.875000e+01    -1.989919e+00    -1.207623e-05    +4.493955e-04    
+6.900000e+01    -1.989091e+00    -1.172356e-05    +4.142597e-04    
+6.925000e+01    -1.988329e+00    -1.140007e-05    +4.455004e-04    
+6.950000e+01    -1.987630e+00    -1.106044e-05    +5.381034e-04    
+6.975000e+01    -1.986995e+00    -1.067522e-05    +6.849815e-04    
+7.000000e+01    -1.986421e+00    -1.023240e-05    +8.652065e-04    
+7.025000e+01    -1.985909e+00    -9.745544e-06    +1.030016e-03    
+7.050000e+01    -1.985456e+00    -9.252140e-06    +1.144432e-03    
+7.075000e+01    -1.985063e+00    -8.788484e-06    +1.204054e-03    
+7.100000e+01    -1.984727e+00    -8.382257e-06    +1.206657e-03    
+7.125000e+01    -1.984448e+00    -8.051698e-06    +1.151192e-03    
+7.150000e+01    -1.984225e+00    -7.805411e-06    +1.037535e-03    
+7.175000e+01    -1.984055e+00    -7.642536e-06    +8.663812e-04    
+7.200000e+01    -1.983938e+00    -7.553194e-06    +6.391846e-04    
+7.225000e+01    -1.983873e+00    -7.519169e-06    +3.582222e-04    
+7.250000e+01    -1.983858e+00    -7.514795e-06    +2.683455e-05    
+7.275000e+01    -1.983891e+00    -7.508070e-06    -3.498466e-04    
+7.300000e+01    -1.983971e+00    -7.462397e-06    -7.555553e-04    
+7.325000e+01    -1.984096e+00    -7.341081e-06    -1.148826e-03    
+7.350000e+01    -1.984266e+00    -7.114949e-06    -1.498611e-03    
+7.375000e+01    -1.984478e+00    -6.763526e-06    -1.800693e-03    
+7.400000e+01    -1.984730e+00    -6.274511e-06    -2.052649e-03    
+7.425000e+01    -1.985023e+00    -5.643506e-06    -2.253100e-03    
+7.450000e+01    -1.985353e+00    -4.873603e-06    -2.401361e-03    
+7.475000e+01    -1.985719e+00    -3.974858e-06    -2.497277e-03    
+7.500000e+01    -1.986119e+00    -2.963608e-06    -2.541161e-03    
+7.525000e+01    -1.986553e+00    -1.861768e-06    -2.533703e-03    
+7.550000e+01    -1.987018e+00    -6.961390e-07    -2.475903e-03    
+7.575000e+01    -1.987512e+00    +5.023915e-07    -2.369069e-03    
+7.600000e+01    -1.988033e+00    +1.699692e-06    -2.214832e-03    
+7.625000e+01    -1.988581e+00    +2.859280e-06    -2.015178e-03    
+7.650000e+01    -1.989152e+00    +3.943268e-06    -1.772526e-03    
+7.675000e+01    -1.989746e+00    +4.913336e-06    -1.489855e-03    
+7.700000e+01    -1.990361e+00    +5.731786e-06    -1.171028e-03    
+7.725000e+01    -1.990993e+00    +6.363099e-06    -8.221153e-04    
+7.750000e+01    -1.991641e+00    +6.781204e-06    -4.734598e-04    
+7.775000e+01    -1.992291e+00    +6.983700e-06    -1.541476e-04    
+7.800000e+01    -1.992928e+00    +6.989278e-06    +1.320577e-04    
+7.825000e+01    -1.993549e+00    +6.827808e-06    +3.834158e-04    
+7.850000e+01    -1.994152e+00    +6.529808e-06    +5.991157e-04    
+7.875000e+01    -1.994738e+00    +6.124769e-06    +7.789421e-04    
+7.900000e+01    -1.995305e+00    +5.640451e-06    +9.231162e-04    
+7.925000e+01    -1.995854e+00    +5.102487e-06    +1.032198e-03    
+7.950000e+01    -1.996384e+00    +4.534147e-06    +1.107019e-03    
+7.975000e+01    -1.996896e+00    +3.956225e-06    +1.148633e-03    
+8.000000e+01    -1.997388e+00    +3.386986e-06    +1.158274e-03    
+8.025000e+01    -1.997862e+00    +2.842187e-06    +1.137321e-03    
+8.050000e+01    -1.998316e+00    +2.335129e-06    +1.087267e-03    
+8.075000e+01    -1.998753e+00    +1.876726e-06    +1.009796e-03    
+8.100000e+01    -1.999170e+00    +1.475545e-06    +9.068716e-04    
+8.125000e+01    -1.999569e+00    +1.137849e-06    +7.808004e-04    
+8.150000e+01    -1.999950e+00    +8.675983e-07    +6.345203e-04    
+8.175000e+01    -2.000312e+00    +6.654258e-07    +4.798538e-04    
+8.200000e+01    -2.000657e+00    +5.254458e-07    +3.345078e-04    
+8.225000e+01    -2.000983e+00    +4.373681e-07    +2.069620e-04    
+8.250000e+01    -2.001292e+00    +3.905497e-07    +9.852682e-05    
+8.275000e+01    -2.001583e+00    +3.751370e-07    +9.749457e-06    
+8.300000e+01    -2.001857e+00    +3.822637e-07    -5.924187e-05    
+8.325000e+01    -2.002114e+00    +4.041435e-07    -1.086093e-04    
+8.350000e+01    -2.002353e+00    +4.341089e-07    -1.387419e-04    
+8.375000e+01    -2.002576e+00    +4.666178e-07    -1.502284e-04    
+8.400000e+01    -2.002782e+00    +4.972392e-07    -1.438557e-04    
+8.425000e+01    -2.002972e+00    +5.226240e-07    -1.206359e-04    
+8.450000e+01    -2.003146e+00    +5.404682e-07    -8.186715e-05    
+8.475000e+01    -2.003303e+00    +5.494718e-07    -2.933742e-05    
+8.500000e+01    -2.003445e+00    +5.494113e-07    +3.219652e-05    
+8.525000e+01    -2.003572e+00    +5.416020e-07    +9.034587e-05    
+8.550000e+01    -2.003683e+00    +5.289381e-07    +1.356936e-04    
+8.575000e+01    -2.003780e+00    +5.142367e-07    +1.671593e-04    
+8.600000e+01    -2.003862e+00    +4.997465e-07    +1.842264e-04    
+8.625000e+01    -2.003930e+00    +4.870976e-07    +1.866868e-04    
+8.650000e+01    -2.003983e+00    +4.772939e-07    +1.745506e-04    
+8.675000e+01    -2.004024e+00    +4.707280e-07    +1.479471e-04    
+8.700000e+01    -2.004051e+00    +4.672115e-07    +1.072482e-04    
+8.725000e+01    -2.004065e+00    +4.660124e-07    +5.307876e-05    
+8.750000e+01    -2.004066e+00    +4.659127e-07    -1.378508e-05    
+8.775000e+01    -2.004056e+00    +4.652764e-07    -9.224671e-05    
+8.800000e+01    -2.004033e+00    +4.621358e-07    -1.804838e-04    
+8.825000e+01    -2.003999e+00    +4.544052e-07    -2.686247e-04    
+8.850000e+01    -2.003954e+00    +4.404514e-07    -3.470548e-04    
+8.875000e+01    -2.003898e+00    +4.191798e-07    -4.144191e-04    
+8.900000e+01    -2.003833e+00    +3.899863e-07    -4.700407e-04    
+8.925000e+01    -2.003757e+00    +3.527344e-07    -5.135589e-04    
+8.950000e+01    -2.003672e+00    +3.077255e-07    -5.448053e-04    
+8.975000e+01    -2.003579e+00    +2.556627e-07    -5.637548e-04    
+9.000000e+01    -2.003476e+00    +1.976078e-07    -5.705023e-04    
+9.025000e+01    -2.003366e+00    +1.349344e-07    -5.652468e-04    
+9.050000e+01    -2.003249e+00    +6.928047e-08    -5.482690e-04    
+9.075000e+01    -2.003124e+00    +2.502132e-09    -5.199254e-04    
+9.100000e+01    -2.002992e+00    -6.337855e-08    -4.806549e-04    
+9.125000e+01    -2.002855e+00    -1.262260e-07    -4.309844e-04    
+9.150000e+01    -2.002711e+00    -1.838478e-07    -3.715552e-04    
+9.175000e+01    -2.002563e+00    -2.340562e-07    -3.031652e-04    
+9.200000e+01    -2.002409e+00    -2.747447e-07    -2.268987e-04    
+9.225000e+01    -2.002252e+00    -3.041694e-07    -1.476807e-04    
+9.250000e+01    -2.002093e+00    -3.215636e-07    -7.259751e-05    
+9.275000e+01    -2.001937e+00    -3.275411e-07    -4.835809e-06    
+9.300000e+01    -2.001784e+00    -3.236239e-07    +5.503540e-05    
+9.325000e+01    -2.001635e+00    -3.115088e-07    +1.067603e-04    
+9.350000e+01    -2.001491e+00    -2.928541e-07    +1.502536e-04    
+9.375000e+01    -2.001351e+00    -2.692312e-07    +1.855462e-04    
+9.400000e+01    -2.001215e+00    -2.420990e-07    +2.127578e-04    
+9.425000e+01    -2.001083e+00    -2.127890e-07    +2.320768e-04    
+9.450000e+01    -2.000956e+00    -1.824975e-07    +2.437437e-04    
+9.475000e+01    -2.000834e+00    -1.522829e-07    +2.480466e-04    
+9.500000e+01    -2.000716e+00    -1.230624e-07    +2.453482e-04    
+9.525000e+01    -2.000602e+00    -9.561378e-08    +2.360261e-04    
+9.550000e+01    -2.000492e+00    -7.058675e-08    +2.204097e-04    
+9.575000e+01    -2.000387e+00    -4.850994e-08    +1.988593e-04    
+9.600000e+01    -2.000287e+00    -2.979147e-08    +1.718321e-04    
+9.625000e+01    -2.000190e+00    -1.471951e-08    +1.398397e-04    
+9.650000e+01    -2.000098e+00    -3.494968e-09    +1.025674e-04    
+9.675000e+01    -2.000010e+00    +3.826135e-09    +6.440184e-05    
+9.700000e+01    -1.999927e+00    +7.781869e-09    +3.065098e-05    
+9.725000e+01    -1.999847e+00    +9.045330e-09    +1.676222e-06    
+9.750000e+01    -1.999772e+00    +8.238707e-09    -2.249957e-05    
+9.775000e+01    -1.999700e+00    +5.921621e-09    -4.193237e-05    
+9.800000e+01    -1.999633e+00    +2.585771e-09    -5.672925e-05    
+9.825000e+01    -1.999570e+00    -1.342695e-09    -6.700137e-05    
+9.850000e+01    -1.999511e+00    -5.502398e-09    -7.289207e-05    
+9.875000e+01    -1.999456e+00    -9.595033e-09    -7.458035e-05    
+9.900000e+01    -1.999404e+00    -1.338360e-08    -7.225732e-05    
+9.925000e+01    -1.999357e+00    -1.668805e-08    -6.612619e-05    
+9.950000e+01    -1.999313e+00    -1.938301e-08    -5.643278e-05    
+9.975000e+01    -1.999273e+00    -2.139477e-08    -4.348267e-05    
+1.000000e+02    -1.999237e+00    -2.269965e-08    -2.772686e-05    

